Towards Math-Aware Automated Classification and Similarity Search of Scientific Publications: Methods of Mathematical Content Representations

In this paper, we investigate mathematical content representations suitable for the automated classification of and the similarity search in STEM documents using standard machine learning algorithms: the Latent Dirichlet Allocation (LDA) and the Latent Semantic Indexing (LSI). The methods are evaluated on a subset of arXiv.org papers with the Mathematics Subject Classification (MSC) as a reference classification and using the standard precision/recall/F1-measure metrics. The results give insight into how different math representations may influence the performance of the classification and similarity search tasks in STEM repositories. Non-surprisingly, machine learning methods are able to grab distributional semantics from textual tokens. A proper selection of weighted tokens representing math may improve the quality of the results slightly. A structured math representation that imitates successful text-processing techniques with math is shown to yield better results than flat TeX tokens.

==> all-results.csv <==
"batch","scrip_version","tranovaci korpus vetsi nez testovaci","n-folds","reruns","#config_id","TeX","Mterms","text","title","gamma threshold","iterations","method","MTerms weight conversion","number of topics","passes","matrix_variances_score_avg","matrix_variances_score_var","max_f1_micro_f1_micro_avg","max_f1_micro_f1_micro_var","max_f1_micro_precision_avg","max_f1_micro_precision_var","max_f1_micro_recall_avg","max_f1_micro_recall_var","max_f1_micro_threshold_avg","max_f1_micro_threshold_var","precision_recall_intersect_f1_micro_avg","precision_recall_intersect_f1_micro_var","precision_recall_intersect_precision_avg","precision_recall_intersect_precision_var","precision_recall_intersect_recall_avg","precision_recall_intersect_recall_var","precision_recall_intersect_threshold_avg","precision_recall_intersect_threshold_var","precision_recall_threshold_0.25_f1_micro_avg","precision_recall_threshold_0.25_f1_micro_var","precision_recall_threshold_0.25_precision_avg","precision_recall_threshold_0.25_precision_var","precision_recall_threshold_0.25_recall_avg","precision_recall_threshold_0.25_recall_var","precision_recall_threshold_0.25_threshold_avg","precision_recall_threshold_0.25_threshold_var","precision_recall_threshold_0.45_f1_micro_avg","precision_recall_threshold_0.45_f1_micro_var","precision_recall_threshold_0.45_precision_avg","precision_recall_threshold_0.45_precision_var","precision_recall_threshold_0.45_recall_avg","precision_recall_threshold_0.45_recall_var","precision_recall_threshold_0.45_threshold_avg","precision_recall_threshold_0.45_threshold_var","precision_recall_threshold_0.4_f1_micro_avg","precision_recall_threshold_0.4_f1_micro_var","precision_recall_threshold_0.4_precision_avg","precision_recall_threshold_0.4_precision_var","precision_recall_threshold_0.4_recall_avg","precision_recall_threshold_0.4_recall_var","precision_recall_threshold_0.4_threshold_avg","precision_recall_threshold_0.4_threshold_var","precision_recall_threshold_0.55_f1_micro_avg","precision_recall_threshold_0.55_f1_micro_var","precision_recall_threshold_0.55_precision_avg","precision_recall_threshold_0.55_precision_var","precision_recall_threshold_0.55_recall_avg","precision_recall_threshold_0.55_recall_var","precision_recall_threshold_0.55_threshold_avg","precision_recall_threshold_0.55_threshold_var","precision_recall_threshold_0.5_f1_micro_avg","precision_recall_threshold_0.5_f1_micro_var","precision_recall_threshold_0.5_precision_avg","precision_recall_threshold_0.5_precision_var","precision_recall_threshold_0.5_recall_avg","precision_recall_threshold_0.5_recall_var","precision_recall_threshold_0.5_threshold_avg","precision_recall_threshold_0.5_threshold_var","precision_recall_threshold_0.6_f1_micro_avg","precision_recall_threshold_0.6_f1_micro_var","precision_recall_threshold_0.6_precision_avg","precision_recall_threshold_0.6_precision_var","precision_recall_threshold_0.6_recall_avg","precision_recall_threshold_0.6_recall_var","precision_recall_threshold_0.6_threshold_avg","precision_recall_threshold_0.6_threshold_var","precision_recall_threshold_0.75_f1_micro_avg","precision_recall_threshold_0.75_f1_micro_var","precision_recall_threshold_0.75_precision_avg","precision_recall_threshold_0.75_precision_var","precision_recall_threshold_0.75_recall_avg","precision_recall_threshold_0.75_recall_var","precision_recall_threshold_0.75_threshold_avg","precision_recall_threshold_0.75_threshold_var"
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,5,0,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,281312","0,000019","0,347171","0,000158","0,338483","0,000325","0,356807","0,000132","0,55983","0,000093","0,346392","0,000165","0,346392","0,000165","0,346392","0,000165","0,567379","0,000028","0,181032","0,000051","0,102337","0,000021","0,784835","0,000097","0,25",0,"0,313701","0,00015","0,227113","0,000135","0,50766","0,000123","0,45",0,"0,282925","0,000139","0,187272","0,000096","0,579236","0,000107","0,4",0,"0,346221","0,000155","0,326359","0,000258","0,368949","0,000114","0,549999",0,"0,336364","0,000164","0,273551","0,000195","0,437081","0,000133","0,5",0,"0,340958","0,000185","0,38678","0,000383","0,305017","0,000133","0,599999",0,"0,229073","0,000234","0,612941","0,000918","0,14089","0,000102","0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,8,0,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,274656","0,000003","0,343707","0,000014","0,332718","0,000179","0,356131","0,000055","0,564001","0,000197","0,343214","0,000017","0,343214","0,000017","0,343214","0,000017","0,573393","0,000032","0,175272","0,000011","0,098488","0,000004","0,795618","0,000005","0,25",0,"0,306419","0,00001","0,217944","0,000024","0,516407","0,000087","0,45",0,"0,274975","0,000021","0,179401","0,000021","0,589098","0,000046","0,4",0,"0,342822","0,000008","0,315943","0,000011","0,375053","0,000136","0,55",0,"0,330755",0,"0,263441","0,000021","0,44476","0,000118","0,5",0,"0,338441","0,000043","0,375516","0,000002","0,30828","0,000141","0,599999",0,"0,225797","0,000064","0,600272","0,000002","0,139095","0,000036","0,749999",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,15,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,274535","0,000002","0,343064","0,000005","0,334506","0,000041","0,35222","0,000016","0,607178","0,00011","0,342718","0,000006","0,342718","0,000006","0,342718","0,000006","0,613773","0,000056","0,151855","0,000013","0,083499","0,000005","0,837738","0,000011","0,25",0,"0,27576","0,000044","0,180652","0,000042","0,583459","0,000071","0,45",0,"0,241401","0,000045","0,148087","0,000028","0,653662","0,000027","0,4",0,"0,331919","0,000006","0,268234","0,000058","0,436127","0,000153","0,55",0,"0,307673","0,000027","0,220371","0,000053","0,510572","0,000118","0,5",0,"0,34236","0,000003","0,32498","0,000057","0,362369","0,000169","0,6",0,"0,256835","0,000079","0,562143","0,000029","0,166563","0,000063","0,750001",0
"results-2016-05-13-aura-mid","similarity-matrix-image.mid-mterms-only",0,2,4,1,0,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,274433","0,000002","0,343313","0,000009","0,329557","0,000104","0,358677","0,000035","0,562367","0,000161","0,342698","0,000011","0,342698","0,000011","0,342698","0,000011","0,574042","0,00004","0,174736","0,000014","0,098156","0,000006","0,795218","0,000006","0,25",0,"0,305887","0,000014","0,217319","0,00003","0,516978","0,000088","0,45",0,"0,274329","0,00003","0,178818","0,000027","0,589574","0,000043","0,4",0,"0,342217","0,000004","0,314908","0,000024","0,375153","0,000137","0,55",0,"0,330035","0,000002","0,262476","0,000029","0,445016","0,000127","0,5",0,"0,338181","0,000033","0,374372","0,000012","0,308676","0,000137","0,6",0,"0,225582","0,000083","0,599337","0,000004","0,139003","0,000048","0,75",0
"results-2016-05-13-aura-high","similarity-matrix-image.high-mterms-only",0,2,4,1,0,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,274626","0,000002","0,342956","0,000008","0,331527","0,000071","0,355517","0,000043","0,564412","0,000101","0,342471","0,000009","0,342471","0,000009","0,342471","0,000009","0,573943","0,000037","0,17475","0,000014","0,098168","0,000006","0,795048","0,000006","0,25",0,"0,305916","0,000014","0,217369","0,00003","0,516868","0,000086","0,45",0,"0,274351","0,00003","0,178868","0,000028","0,589253","0,000042","0,4",0,"0,341693","0,000003","0,31441","0,000023","0,374563","0,00012","0,55",0,"0,32983","0,000002","0,262371","0,00003","0,444538","0,000111","0,5",0,"0,337872","0,000027","0,37402","0,000012","0,30837","0,000119","0,6",0,"0,225504","0,000073","0,598501","0,000002","0,138978","0,000042","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,26,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,274538","0,000001","0,342648","0,000005","0,328669","0,00016","0,358699","0,000101","0,562278","0,000268","0,34229","0,000007","0,34229","0,000007","0,34229","0,000007","0,574316","0,000052","0,174642","0,000017","0,098093","0,000007","0,795561","0,000007","0,25",0,"0,305334","0,000021","0,216864","0,00004","0,516569","0,000095","0,45",0,"0,27409","0,000035","0,178614","0,000032","0,589735","0,000051","0,4",0,"0,341606","0,000002","0,314082","0,00004","0,374979","0,000148","0,55",0,"0,329371","0,000003","0,261805","0,00004","0,444655","0,000137","0,5",0,"0,337845","0,000024","0,373471","0,000031","0,308827","0,000144","0,6",0,"0,225997","0,000081","0,597479","0,00002","0,139443","0,00005","0,749999",0
"results-2016-05-13-aura-low","similarity-matrix-image.low-mterms-only",0,2,4,1,0,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,274397","0,000002","0,342915","0,000008","0,33104","0,000077","0,355976","0,00003","0,563774","0,000139","0,342283","0,00001","0,342283","0,00001","0,342283","0,00001","0,573802","0,000042","0,174863","0,000015","0,098237","0,000006","0,79522","0,000006","0,25",0,"0,306063","0,000018","0,217585","0,000035","0,516556","0,00009","0,45",0,"0,274524","0,000032","0,179042","0,000029","0,589004","0,000048","0,4",0,"0,3418","0,000004","0,31474","0,00003","0,374418","0,000136","0,55",0,"0,32985","0,000003","0,26255","0,000033","0,444164","0,000127","0,5",0,"0,337989","0,000031","0,37443","0,000015","0,308328","0,000135","0,6",0,"0,225581","0,000079","0,598641","0,000001","0,13904","0,000046","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,11,0,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,27412","0,000003","0,342535","0,00001","0,331738","0,000091","0,354397","0,000032","0,564941","0,000146","0,3419","0,000013","0,3419","0,000013","0,3419","0,000013","0,574028","0,000048","0,174572","0,000015","0,098063","0,000006","0,794571","0,000004","0,25",0,"0,305216","0,000017","0,216857","0,000035","0,515894","0,000105","0,45",0,"0,273837","0,000031","0,178518","0,00003","0,588428","0,000061","0,4",0,"0,341239","0,000004","0,314004","0,000032","0,374179","0,000156","0,55",0,"0,329323","0,000003","0,261943","0,000037","0,444063","0,000143","0,5",0,"0,337415","0,000038","0,373558","0,000017","0,308026","0,000165","0,600001",0,"0,225145","0,000101","0,597915","0,000007","0,138767","0,000059","0,75",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,7,0,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,274309","0,000002","0,3424","0,000012","0,331236","0,000102","0,354714","0,000032","0,565117","0,000158","0,341873","0,000014","0,341873","0,000014","0,341873","0,000014","0,574562","0,000045","0,1744","0,000015","0,097955","0,000006","0,794531","0,000008","0,25",0,"0,304908","0,000016","0,216436","0,000032","0,516452","0,000095","0,45",0,"0,273498","0,000032","0,178185","0,000029","0,588837","0,000045","0,4",0,"0,341134","0,000005","0,313339","0,000026","0,374827","0,000153","0,55",0,"0,328952","0,000002","0,261287","0,000032","0,444549","0,000136","0,5",0,"0,337428","0,000036","0,372631","0,000014","0,308649","0,000154","0,6",0,"0,225404","0,000106","0,596295","0,000004","0,139054","0,000062","0,75",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,7,1,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,268583","0,000016","0,342093","0,000212","0,333435","0,000259","0,351597","0,000285","0,591993","0,000071","0,341507","0,000209","0,341507","0,000209","0,341507","0,000209","0,59874","0,000039","0,152851","0,000029","0,084219","0,000011","0,826826","0,000112","0,25",0,"0,281565","0,000163","0,188163","0,000108","0,559878","0,000163","0,45",0,"0,24645","0,000117","0,1531","0,000061","0,6323","0,00017","0,4",0,"0,334799","0,000224","0,28256","0,0003","0,41129","0,000133","0,55",0,"0,312518","0,0002","0,230615","0,000183","0,48535","0,000142","0,5",0,"0,34126","0,000203","0,343417","0,000444","0,339536","0,000108","0,6",0,"0,244794","0,000141","0,592361","0,001015","0,154324","0,00006","0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,14,0,0,5,0,1,1,"TfIdf-LSI",0,50,1,"0,273465","0,000002","0,341324","0,000014","0,320033","0,000135","0,366236","0,000046","0,556087","0,000198","0,340778","0,000015","0,340778","0,000015","0,340778","0,000015","0,574519","0,000041","0,173992","0,000013","0,097704","0,000005","0,794149","0,000002","0,25",0,"0,304039","0,000011","0,215705","0,000027","0,515613","0,00011","0,45",0,"0,272722","0,000026","0,177567","0,000025","0,588365","0,000057","0,4",0,"0,340069","0,000007","0,312239","0,000018","0,373799","0,000157","0,55",0,"0,328297","0,000001","0,260586","0,000026","0,444136","0,000137","0,5",0,"0,336545","0,000041","0,371955","0,000008","0,307616","0,000158","0,6",0,"0,225166","0,000091","0,594998",0,"0,138932","0,000053","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,29,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,262106",0,"0,337382",0,"0,329225","0,000022","0,34612","0,000032","0,601401","0,000074","0,337035",0,"0,337035",0,"0,337036",0,"0,607565","0,000024","0,147057","0,000004","0,080573","0,000001","0,841112","0,000014","0,25",0,"0,271726","0,00002","0,177894","0,000017","0,575416","0,000012","0,45",0,"0,236975","0,000018","0,144939","0,00001","0,649555","0,000001","0,4",0,"0,327496","0,000008","0,267584","0,000037","0,422333","0,000036","0,55",0,"0,304055","0,000016","0,218582","0,000025","0,499683","0,000026","0,5",0,"0,336795",0,"0,326833","0,000043","0,347661","0,000045","0,6",0,"0,242052","0,00004","0,572888","0,000011","0,153495","0,000029","0,750001",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,15,1,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,262044",0,"0,336873",0,"0,3305","0,000043","0,34381","0,000059","0,602672","0,000086","0,3366",0,"0,3366",0,"0,3366",0,"0,607492","0,000024","0,147145","0,000004","0,080634","0,000001","0,840176","0,000014","0,25",0,"0,271733","0,000016","0,177931","0,000015","0,575059","0,000016","0,45",0,"0,237008","0,000015","0,145005","0,000009","0,648684","0,000003","0,4",0,"0,327054","0,000006","0,267259","0,000033","0,421659","0,00004","0,55",0,"0,303572","0,000014","0,21826","0,000023","0,498736","0,000029","0,5",0,"0,336354","0,000001","0,326487","0,000046","0,34712","0,000045","0,6",0,"0,241747","0,000043","0,571852","0,000022","0,153333","0,000031","0,750001",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,9,0,0,1,0,1,1,"TfIdf-LSI",0,100,1,"0,232962","0,000012","0,33446","0,000076","0,325744","0,000181","0,343906","0,000036","0,443955","0,000062","0,333962","0,00008","0,333962","0,00008","0,333962","0,00008","0,450994","0,000013","0,227858","0,000004","0,137741","0,000003","0,659278","0,000035","0,25",0,"0,333895","0,000084","0,332565","0,000021","0,335364","0,000192","0,45",0,"0,327244","0,000032","0,273501","0,000003","0,407453","0,000186","0,4",0,"0,291484","0,000126","0,463581","0,000059","0,21264","0,000106","0,55",0,"0,321023","0,000124","0,395988","0,000049","0,270014","0,000156","0,5",0,"0,250474","0,000122","0,533818","0,000093","0,163669","0,000072","0,6",0,"0,112902","0,000044","0,753282","0,000021","0,061039","0,000015","0,749999",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,8,0,0,1,0,"0,001",10,"LDA",0,50,10,"0,321452","0,000158","0,335595","0,000316","0,309663","0,000593","0,367296","0,000217","0,570875","0,000588","0,333117","0,000341","0,333117","0,000341","0,333117","0,000341","0,608163","0,000356","0,241053","0,000086","0,146095","0,000043","0,690112","0,00042","0,25",0,"0,318528","0,000197","0,238656","0,000165","0,480352","0,000775","0,45",0,"0,303863","0,000173","0,213219","0,000127","0,530193","0,000726","0,4",0,"0,334196","0,000282","0,295599","0,000294","0,385855","0,000793","0,55",0,"0,328885","0,000233","0,265981","0,000217","0,432287","0,000798","0,5",0,"0,333401","0,00033","0,328084","0,000404","0,340331","0,000756","0,6",0,"0,283253","0,000546","0,448948","0,001162","0,208023","0,000554","0,749999",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,4,0,0,1,0,"0,001",100,"LDA",0,50,10,"0,326155","0,000186","0,333291","0,000952","0,303469","0,00171","0,372128","0,000415","0,597837","0,000526","0,329608","0,001062","0,329608","0,001062","0,329608","0,001062","0,639569","0,000449","0,224949","0,000261","0,132685","0,000122","0,742007","0,00027","0,25",0,"0,307567","0,000719","0,218018","0,000594","0,525081","0,000727","0,45",0,"0,290634","0,00061","0,194416","0,000425","0,578802","0,000642","0,4",0,"0,329506","0,000899","0,272152","0,001095","0,41996","0,000843","0,55",0,"0,321087","0,000816","0,243954","0,000811","0,472347","0,000799","0,5",0,"0,332212","0,000958","0,303594","0,001466","0,368998","0,000869","0,6",0,"0,289792","0,000839","0,428695","0,003076","0,220204","0,000604","0,750001",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,11,0,0,1,0,1,1,"TfIdf-LSI",0,500,1,"0,15092","0,000004","0,316209","0,000049","0,307464","0,000073","0,3256","0,000064","0,248122","0,000009","0,315801","0,000049","0,315801","0,000049","0,315801","0,000049","0,253286","0,000002","0,315974","0,00005","0,310333","0,000022","0,321858","0,000091","0,25",0,"0,161342","0,000039","0,620061","0,000146","0,092742","0,000015","0,45",0,"0,207128","0,000058","0,550874","0,000151","0,12755","0,000026","0,4",0,"0,091321","0,000015","0,747448","0,00008","0,048634","0,000005","0,549999",0,"0,122147","0,00002","0,685183","0,000071","0,067054","0,000007","0,5",0,"0,06752","0,000014","0,796293","0,000033","0,035259","0,000004","0,599997",0,"0,029406","0,000002","0,890296","0,000001","0,01495","0,000001","0,749999",0
"results-2016-05-11-mir","similarity-matrix-image.top-mterms-only",0,2,4,2,0,0,1,0,1,1,"TfIdf-LSI",0,500,1,"0,150954","0,000004","0,316062","0,00005","0,30865","0,000047","0,324013","0,000108","0,24894","0,000008","0,315734","0,00005","0,315734","0,00005","0,315734","0,00005","0,25329","0,000002","0,315901","0,00005","0,310202","0,000022","0,32185","0,000092","0,25",0,"0,16158","0,000039","0,619944","0,00014","0,092902","0,000015","0,45",0,"0,207281","0,000056","0,550861","0,000141","0,127666","0,000025","0,399999",0,"0,091428","0,000016","0,747313","0,000084","0,048696","0,000005","0,549998",0,"0,122228","0,00002","0,685129","0,000074","0,067104","0,000007","0,5",0,"0,067643","0,000014","0,796732","0,000033","0,035325","0,000004","0,600005",0,"0,029416","0,000002","0,88941","0,000001","0,014956","0,000001","0,75002",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,4,0,0,1,0,"0,001",10,"LDA",0,50,10,"0,313612","0,000194","0,317102","0,00063","0,28507","0,001078","0,358814","0,000182","0,5752","0,000512","0,313498","0,000737","0,313498","0,000737","0,313498","0,000737","0,62561","0,00044","0,229989","0,00017","0,138177","0,000081","0,687162","0,000322","0,25",0,"0,30154","0,000496","0,220974","0,000416","0,476601","0,000677","0,45",0,"0,288385","0,000414","0,19875","0,000296","0,527397","0,00061","0,4",0,"0,315726","0,000597","0,270353","0,000743","0,38125","0,000693","0,549999",0,"0,311014","0,000553","0,24488","0,000565","0,428081","0,000684","0,5",0,"0,315481","0,000647","0,298719","0,000993","0,335956","0,000695","0,6",0,"0,272805","0,000695","0,408699","0,002135","0,205925","0,000547","0,749999",0
"results-2016-05-11-mir","similarity-matrix-image.top-mterms-only",0,2,4,6,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",500,1,"0,158204","0,000004","0,313491","0,000049","0,307545","0,000066","0,31977","0,000061","0,288184","0,000007","0,31322","0,000049","0,313219","0,000049","0,31322","0,000049","0,291726","0,000002","0,303659","0,000027","0,246879","0,00001","0,394389","0,00009","0,25",0,"0,196782","0,000047","0,582868","0,000176","0,118377","0,00002","0,45",0,"0,246433","0,000075","0,500674","0,000126","0,163451","0,000041","0,400001",0,"0,112361","0,000017","0,729684","0,000144","0,060869","0,000005","0,55",0,"0,150804","0,000033","0,659622","0,000219","0,085137","0,000012","0,500001",0,"0,081727","0,000011","0,786706","0,000057","0,043105","0,000003","0,599998",0,"0,032614","0,000001","0,885635","0,000002","0,016613",0,"0,749997",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,12,0,0,5,0,"0,01",100,"LDA",0,50,10,"0,308342","0,000034","0,316702","0,00001","0,278637","0,00005","0,367084","0,000015","0,52153","0,00006","0,312635","0,000013","0,312635","0,000013","0,312635","0,000013","0,584365","0,000269","0,247281","0,000008","0,153482","0,00001","0,637019","0,00028","0,25",0,"0,311143","0,000012","0,242996","0,000068","0,43353","0,000166","0,45",0,"0,301504","0,000013","0,219608","0,000044","0,48193","0,000186","0,4",0,"0,315824","0,000007","0,294","0,000148","0,342069","0,000101","0,55",0,"0,316023","0,000011","0,267709","0,000105","0,386687","0,000136","0,5",0,"0,309806",0,"0,321954","0,000178","0,299368","0,000105","0,6",0,"0,255425","0,000033","0,433382","0,000302","0,181495","0,000078","0,749999",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,13,0,0,1,0,1,1,"TfIdf-LSI",0,1000,1,"0,126777","0,000002","0,310086","0,000039","0,299501","0,000081","0,321608","0,00004","0,196404","0,00001","0,309692","0,000039","0,309692","0,000039","0,309692","0,000039","0,201793","0,000002","0,284197","0,000054","0,401205","0,000034","0,220052","0,00005","0,25",0,"0,101045","0,000015","0,710992","0,000081","0,05439","0,000005","0,450001",0,"0,136409","0,00002","0,644072","0,000093","0,076286","0,000007","0,400002",0,"0,055822","0,00001","0,815707","0,000075","0,028902","0,000003","0,550001",0,"0,074491","0,000011","0,766395","0,000102","0,03915","0,000003","0,500004",0,"0,042353","0,000005","0,849804","0,000028","0,021719","0,000001","0,600008",0,"0,023195","0,000001","0,919485","0,00001","0,011746",0,"0,750013",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,6,0,0,1,0,"0,01",100,"LDA",0,50,10,"0,309768","0,000261","0,309755","0,000023","0,270899","0,000064","0,361841","0,000001","0,594421","0,001991","0,306208","0,000026","0,306208","0,000026","0,306208","0,000026","0,653397","0,002856","0,218162","0,000056","0,129123","0,000036","0,706446","0,000514","0,25",0,"0,288422","0,000167","0,204194","0,000358","0,500565","0,001338","0,45",0,"0,27466","0,000152","0,183821","0,000217","0,551152","0,001138","0,4",0,"0,305588","0,00008","0,25077","0,000794","0,402529","0,001764","0,55",0,"0,298941","0,000141","0,226346","0,000553","0,45101","0,001587","0,5",0,"0,306972","0,000019","0,27772","0,001129","0,354695","0,001889","0,600001",0,"0,2702","0,000479","0,385632","0,003062","0,217303","0,001978","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,84,0,5,5,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,273432","0,000025","0,305885","0,000001","0,280429","0,000011","0,336498","0,000008","0,51724",0,"0,304758","0,000001","0,304758","0,000001","0,304758","0,000001","0,553634","0,000019","0,234095","0,000001","0,144756","0,000001","0,611551","0,00001","0,25",0,"0,299834","0,000001","0,240427","0,000002","0,398249","0,000001","0,45",0,"0,288769",0,"0,213585",0,"0,445637",0,"0,4",0,"0,304811",0,"0,302206","0,000015","0,307534","0,000007","0,55",0,"0,305124","0,000001","0,269395","0,000006","0,351826","0,000004","0,5",0,"0,298258",0,"0,338991","0,000033","0,266375","0,000014","0,6",0,"0,228106","0,000001","0,48021","0,000415","0,149668","0,000001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,24,0,1,1,0,"0,01",100,"LDA",1,50,10,"0,305746","0,000102","0,308433","0,001514","0,271217","0,002283","0,360391","0,000433","0,553602","0,000075","0,303573","0,001751","0,303573","0,001751","0,303573","0,001751","0,614757","0,000312","0,22609","0,000172","0,135281","0,00007","0,688048","0,000719","0,25",0,"0,295441","0,001066","0,216381","0,000771","0,466571","0,001116","0,45",0,"0,282081","0,000805","0,193789","0,000485","0,519033","0,001154","0,4",0,"0,308073","0,0015","0,26756","0,001782","0,364289","0,000875","0,55",0,"0,304072","0,001317","0,240475","0,00119","0,414563","0,001023","0,5",0,"0,305805","0,001547","0,297234","0,002561","0,316133","0,000694","0,6",0,"0,253418","0,001195","0,414906","0,007293","0,183007","0,000368","0,75",0
"results-2016-05-11-mir","similarity-matrix-image.top-mterms-only",0,2,4,3,0,0,1,0,1,1,"TfIdf-LSI",0,5000,1,"0,099403","0,000001","0,30288","0,000038","0,289141","0,000062","0,318022","0,000017","0,140133","0,000004","0,302144","0,000043","0,302144","0,000043","0,302144","0,000043","0,14567","0,000001","0,194502","0,000056","0,532091","0,000181","0,119007","0,000024","0,25",0,"0,052751","0,000006","0,808642","0,000128","0,027266","0,000002","0,450017",0,"0,070562","0,000008","0,75594","0,000128","0,03701","0,000002","0,399997",0,"0,032598","0,000001","0,87467","0,000038","0,016609",0,"0,550008",0,"0,040386","0,000002","0,843928","0,000021","0,020688","0,000001","0,500003",0,"0,027207","0,000001","0,895407",0,"0,013814",0,"0,599981",0,"0,019432",0,"0,941696","0,000008","0,009818",0,"0,749811",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,15,0,0,1,0,1,1,"TfIdf-LSI",0,5000,1,"0,099403","0,000001","0,30288","0,000038","0,289141","0,000062","0,318022","0,000017","0,140133","0,000004","0,302144","0,000043","0,302144","0,000043","0,302144","0,000043","0,14567","0,000001","0,194502","0,000056","0,532094","0,000181","0,119007","0,000024","0,25",0,"0,052751","0,000006","0,808642","0,000128","0,027266","0,000002","0,450017",0,"0,070562","0,000008","0,755962","0,000129","0,03701","0,000002","0,399997",0,"0,032598","0,000001","0,87467","0,000038","0,016609",0,"0,550009",0,"0,040383","0,000002","0,843919","0,000021","0,020687","0,000001","0,500003",0,"0,027207","0,000001","0,895407",0,"0,013814",0,"0,599981",0,"0,019432",0,"0,941824","0,000007","0,009818",0,"0,749812",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,15,0,0,5,0,"0,01",100,"LDA",0,50,10,"0,292404","0,000005","0,306213","0,000001","0,268892",0,"0,35559","0,000012","0,504825","0,000002","0,300971","0,000003","0,300971","0,000003","0,300971","0,000003","0,564865","0,000001","0,244809",0,"0,152604",0,"0,618526",0,"0,25",0,"0,3031",0,"0,241429",0,"0,407093","0,000004","0,45",0,"0,295082",0,"0,217906",0,"0,456911","0,000004","0,4",0,"0,302776","0,000003","0,292506","0,000001","0,313797","0,000006","0,55",0,"0,306027","0,000001","0,266258",0,"0,359768","0,000005","0,5",0,"0,29402","0,000006","0,321936","0,000004","0,270561","0,000008","0,6",0,"0,224498","0,000027","0,438418","0,000081","0,15088","0,000013","0,750002",0
"results-2016-05-11-mir","similarity-matrix-image.top-mterms-only",0,2,4,7,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",5000,1,"0,102713","0,000001","0,301346","0,000046","0,290281","0,000123","0,313493","0,000013","0,15942","0,000009","0,300756","0,000048","0,300756","0,000048","0,300756","0,000048","0,163875","0,000001","0,218794","0,00009","0,507163","0,000213","0,139495","0,000044","0,249999",0,"0,056161","0,000006","0,808301","0,000029","0,029093","0,000002","0,449997",0,"0,0776","0,000011","0,754313","0,000126","0,040906","0,000003","0,399995",0,"0,033762","0,000001","0,874533","0,000004","0,017214",0,"0,550013",0,"0,042639","0,000003","0,84631","0,000008","0,021871","0,000001","0,500005",0,"0,028035",0,"0,898185",0,"0,01424",0,"0,599985",0,"0,019558",0,"0,937617","0,000001","0,009882",0,"0,74985",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,32,0,1,5,0,1,1,"TfIdf-LSI",1,50,1,"0,231824","0,000004","0,297207","0,000025","0,279935","0,000123","0,317149","0,000008","0,58616","0,000033","0,296253","0,000031","0,296253","0,000031","0,296253","0,000031","0,599785",0,"0,137858",0,"0,07518",0,"0,829039","0,000043","0,25",0,"0,244847","0,000001","0,158661",0,"0,536022",0,"0,45",0,"0,215041",0,"0,130195",0,"0,617403","0,000007","0,4",0,"0,292103","0,000011","0,240081","0,000008","0,372906","0,000017","0,55",0,"0,272235","0,000002","0,194572","0,000001","0,453078","0,000003","0,5",0,"0,296264","0,000031","0,296546","0,000023","0,295987","0,00004","0,6",0,"0,184764","0,000041","0,549101","0,000071","0,111079","0,000018","0,749999",0
"results-2016-05-08-mir","similarity-matrix-image",0,4,5,2,0,0,1,0,"0,001",10,"LDA",0,50,10,"0,292347","0,000211","0,297509","0,000325","0,262944","0,000579","0,344442","0,000338","0,574211","0,000847","0,292933","0,000396","0,292933","0,000396","0,292933","0,000396","0,631848","0,000662","0,217495","0,000076","0,12951","0,000035","0,679329","0,000255","0,25",0,"0,283207","0,000218","0,204716","0,000181","0,46111","0,000688","0,45",0,"0,271024","0,00018","0,184445","0,000126","0,51237","0,00059","0,4",0,"0,295985","0,000314","0,249935","0,000369","0,365021","0,000834","0,55",0,"0,29175","0,000265","0,226441","0,000261","0,412019","0,000782","0,5",0,"0,295553","0,000376","0,276054","0,000515","0,320278","0,000865","0,6",0,"0,256199","0,000745","0,378614","0,001492","0,195575","0,000795","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,36,0,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,270343","0,000162","0,294885","0,000387","0,253392","0,00062","0,353824","0,000061","0,495915","0,000005","0,289567","0,000454","0,289567","0,000454","0,289567","0,000454","0,561003","0,000192","0,229956","0,000123","0,140222","0,000061","0,639607","0,000072","0,25",0,"0,292061","0,000354","0,229449","0,000394","0,402622","0,000105","0,45",0,"0,283155","0,000291","0,205045","0,000251","0,458355","0,000104","0,4",0,"0,291047","0,000374","0,283843","0,000837","0,299453","0,000074","0,550001",0,"0,294733","0,000388","0,255302","0,000578","0,34943","0,000103","0,5",0,"0,281073","0,000306","0,316734","0,001164","0,253396","0,000041","0,6",0,"0,201989","0,000024","0,442116","0,002255","0,131248",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,72,0,5,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,290007","0,000053","0,294672","0,000014","0,250495","0,000033","0,357893",0,"0,520371","0,000328","0,288928","0,000016","0,288928","0,000016","0,288929","0,000016","0,595664","0,000163","0,227581","0,000005","0,138439","0,000004","0,639557","0,000082","0,25",0,"0,288022","0,000002","0,217773","0,000008","0,425936","0,000283","0,45",0,"0,278331",0,"0,196678","0,000006","0,476672","0,000284","0,4",0,"0,293126","0,000023","0,264361","0,000008","0,329581","0,000269","0,55",0,"0,293864","0,00001","0,240884","0,000007","0,377445","0,000291","0,5",0,"0,287858","0,000036","0,291068","0,000011","0,285286","0,000222","0,600001",0,"0,235863","0,000076","0,405583","0,000003","0,166443","0,00008","0,749999",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,9,0,0,1,0,1,1,"LSI",0,50,1,"0,223792","0,000005","0,287642","0,000026","0,260666","0,000181","0,32188","0,000065","0,631271","0,000012","0,284746","0,00004","0,284746","0,00004","0,284746","0,00004","0,653949","0,000024","0,12331","0,000001","0,066213",0,"0,895858","0,000051","0,25",0,"0,216472","0,000009","0,13071","0,000008","0,630646","0,000244","0,45",0,"0,189079","0,000007","0,109087","0,000005","0,709988","0,000241","0,4",0,"0,268252","0,000016","0,18963","0,00003","0,459015","0,000083","0,55",0,"0,243864","0,000012","0,157087","0,000015","0,545843","0,00017","0,5",0,"0,28434","0,000021","0,229841","0,000063","0,373253","0,000026","0,6",0,"0,22146","0,000002","0,428474","0,000323","0,149405","0,000001","0,75",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,5,0,0,1,0,1,1,"LSI",0,50,1,"0,223758","0,000006","0,287668","0,000026","0,259572","0,000192","0,323749","0,00008","0,630063","0,000016","0,284733","0,000042","0,284733","0,000042","0,284733","0,000042","0,653842","0,000024","0,12331","0,000001","0,066214",0,"0,895792","0,000051","0,25",0,"0,216502","0,00001","0,130741","0,000009","0,630474","0,000248","0,45",0,"0,189154","0,000008","0,109136","0,000005","0,710092","0,000246","0,4",0,"0,268249","0,000017","0,189664","0,000032","0,458819","0,000083","0,55",0,"0,243843","0,000013","0,157092","0,000016","0,545596","0,000167","0,5",0,"0,284233","0,000022","0,229807","0,000065","0,372991","0,000026","0,6",0,"0,221335","0,000003","0,428748","0,000338","0,149261","0,000001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,74,0,5,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,246234","0,000021","0,28163","0,000008","0,26231","0,00001","0,304025","0,000006","0,53656","0,000054","0,280627","0,000012","0,280627","0,000012","0,280627","0,000012","0,559557","0,000041","0,182417","0,000002","0,106117","0,000001","0,649559","0,000087","0,25",0,"0,267806",0,"0,201801","0,000008","0,398436","0,000119","0,45",0,"0,250369","0,000001","0,172479","0,000006","0,45703","0,000117","0,4",0,"0,280984","0,000011","0,272595","0,000005","0,290174","0,000097","0,549999",0,"0,278525","0,000003","0,234854","0,000007","0,342527","0,000118","0,5",0,"0,272866","0,00004","0,314947",0,"0,240864","0,000094","0,6",0,"0,184243","0,000069","0,465763","0,000043","0,114868","0,000037","0,749999",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,17,0,0,5,0,1,1,"TfIdf-LSI",0,50,1,"0,248067","0,000002","0,28352","0,000002","0,244558",0,"0,337255","0,000006","0,542648","0,000065","0,278488","0,000003","0,278488","0,000003","0,278488","0,000003","0,588743","0,000071","0,169541","0,000015","0,095543","0,000007","0,752606","0,000025","0,25",0,"0,264837","0,000006","0,185475","0,000022","0,463943","0,000198","0,45",0,"0,244277","0,000015","0,15829","0,00002","0,535942","0,000179","0,4",0,"0,283102","0,000003","0,249563","0,000024","0,327711","0,000168","0,55",0,"0,278803",0,"0,215965","0,000022","0,394034","0,000192","0,5",0,"0,275735","0,000016","0,287519","0,000024","0,265344","0,000133","0,6",0,"0,178","0,000048","0,445201","0,000022","0,111266","0,000026","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,77,0,5,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,241695","0,000008","0,27881","0,000001","0,265406","0,000001","0,29367","0,000009","0,571546","0,000023","0,278054","0,000001","0,278054","0,000001","0,278054","0,000001","0,586075","0,000046","0,163164","0,000003","0,0925","0,000002","0,691462","0,000022","0,25",0,"0,252138","0,000005","0,177765","0,000012","0,433918","0,000056","0,45",0,"0,23122","0,000006","0,150829","0,000007","0,495478","0,000044","0,4",0,"0,277787",0,"0,247342","0,000026","0,31716","0,000066","0,55",0,"0,268772","0,000002","0,209795","0,000017","0,374297","0,000069","0,500001",0,"0,27624","0,000005","0,290752","0,000026","0,26341","0,00007","0,6",0,"0,195481","0,000056","0,464894","0,000001","0,123815","0,000035","0,750002",0
"results-2016-05-08-mir","similarity-matrix-image",0,4,5,3,0,0,1,0,1,1,"LSI",0,50,1,"0,215575","0,000004","0,278159","0,000066","0,24785","0,000145","0,317281","0,000012","0,64937","0,00003","0,275377","0,000083","0,275377","0,000083","0,275377","0,000083","0,674748","0,000013","0,11574","0,000002","0,061787","0,000001","0,913214","0,000032","0,25",0,"0,196961","0,000009","0,115623","0,000005","0,664822","0,000167","0,45",0,"0,172172","0,000007","0,09739","0,000003","0,742267","0,000143","0,4",0,"0,248558","0,000024","0,166416","0,000017","0,491251","0,000156","0,55",0,"0,223088","0,000014","0,138142","0,000009","0,579848","0,000174","0,5",0,"0,269098","0,000039","0,202247","0,000034","0,402276","0,000126","0,6",0,"0,229135","0,000112","0,385597","0,000345","0,16308","0,000069","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,35,0,1,5,0,1,1,"TfIdf-LSI",1,50,1,"0,224948","0,000009","0,274542","0,000026","0,248973","0,00003","0,305975","0,000019","0,576595","0,00002","0,271749","0,000032","0,271749","0,000032","0,271749","0,000032","0,600746","0,000012","0,142045",0,"0,077884",0,"0,806139",0,"0,25",0,"0,239283","0,000001","0,156999",0,"0,502931","0,000086","0,45",0,"0,214037",0,"0,131035",0,"0,583972","0,000046","0,4",0,"0,272926","0,000018","0,225813","0,000001","0,345052","0,000128","0,55",0,"0,260609","0,000006","0,188392",0,"0,422768","0,000115","0,5",0,"0,27173","0,000039","0,270846","0,000005","0,272742","0,000107","0,6",0,"0,165389","0,000074","0,460878","0,000238","0,100786","0,000032","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,78,0,5,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,249226","0,000014","0,274157","0,000017","0,2344","0,000028","0,331739","0,000507","0,492074","0,000126","0,268146","0,000001","0,268146","0,000001","0,268146","0,000001","0,558489","0,000058","0,221091","0,000019","0,134708","0,000006","0,616394","0,000365","0,25",0,"0,272139","0,000024","0,214003","0,000003","0,373831","0,000178","0,45",0,"0,265575","0,000025","0,192389","0,000005","0,428786","0,000222","0,4",0,"0,269789","0,000007","0,263824","0,000007","0,276265","0,000072","0,55",0,"0,27372","0,000014","0,237616",0,"0,322977","0,000117","0,5",0,"0,258878","0,000003","0,293511","0,000038","0,231798","0,000041","0,599999",0,"0,181703","0,000004","0,41054","0,000836","0,116824","0,000001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,30,0,1,5,0,"0,01",100,"LDA",1,50,10,"0,255841","0,000141","0,271781","0,000109","0,231632","0,000118","0,328845","0,000076","0,492082","0,000043","0,265664","0,000133","0,265664","0,000133","0,265664","0,000133","0,558173","0,000034","0,216718","0,000045","0,131863","0,000022","0,608245","0,000037","0,25",0,"0,269847","0,000104","0,211741","0,000059","0,371911","0,000231","0,45",0,"0,262875","0,000095","0,189976","0,000053","0,426561","0,000215","0,400001",0,"0,266791","0,00015","0,26109","0,000068","0,272866","0,000277","0,55",0,"0,271406","0,000114","0,23528","0,00006","0,32068","0,000238","0,5",0,"0,256025","0,000188","0,290573","0,000068","0,229022","0,000281","0,600001",0,"0,179272","0,000279","0,406649","0,000054","0,115216","0,000173","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,86,0,5,5,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,229235","0,000014","0,263864","0,000052","0,255254","0,000152","0,273342","0,000002","0,559978","0,000122","0,263046","0,00006","0,263046","0,00006","0,263046","0,00006","0,569993","0,000023","0,166523","0,000001","0,095377","0,000001","0,65572","0,00007","0,25",0,"0,245362","0,000002","0,178338","0,000001","0,393412","0,000138","0,45",0,"0,227901",0,"0,152186","0,000002","0,453904","0,000109","0,4",0,"0,263209","0,000046","0,245983","0,000006","0,283206","0,000155","0,55",0,"0,257883","0,000016","0,209247",0,"0,33624","0,000159","0,5",0,"0,258214","0,000092","0,289069","0,000034","0,233406","0,000139","0,599999",0,"0,174204","0,000083","0,453878","0,000282","0,107794","0,000036","0,75",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,12,0,1,1,0,"0,001",10,"LDA",1,50,10,"0,259023","0,000155","0,266779","0,00024","0,228334","0,000482","0,323167","0,000246","0,631911","0,000313","0,261312","0,000309","0,261312","0,000309","0,261312","0,000309","0,68027","0,000153","0,147226","0,000057","0,080903","0,000021","0,819749","0,000064","0,25",0,"0,221403","0,00018","0,13766","0,000109","0,568205","0,000124","0,45",0,"0,202287","0,000147","0,120418","0,000075","0,634959","0,000108","0,4",0,"0,254407","0,000227","0,180644","0,000233","0,43236","0,000173","0,55",0,"0,239297","0,000205","0,157521","0,000157","0,500336","0,000146","0,5",0,"0,264045","0,000245","0,207568","0,000359","0,364784","0,000197","0,6",0,"0,231056","0,000266","0,326072","0,001498","0,179681","0,000171","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,89,0,5,5,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,226958","0,000007","0,262095","0,000043","0,248791","0,000175","0,277424","0,000003","0,580674","0,000107","0,260997","0,000052","0,260997","0,000052","0,260997","0,000052","0,595734","0,000004","0,152064","0,000001","0,085405",0,"0,692838","0,000003","0,25",0,"0,232168","0,000001","0,159203",0,"0,428684","0,000041","0,45",0,"0,212283",0,"0,135393",0,"0,491361","0,000025","0,4",0,"0,259533","0,000028","0,222869","0,000009","0,310681","0,000085","0,55",0,"0,248841","0,000007","0,187944","0,000001","0,368177","0,000062","0,500001",0,"0,260486","0,000059","0,26472","0,000033","0,256415","0,000091","0,6",0,"0,186679","0,000064","0,44541","0,000224","0,118088","0,000028","0,750001",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,12,1,0,1,0,"0,001",10,"LDA",0,50,10,"0,264843","0,000097","0,260347","0,00018","0,217084","0,000394","0,327588","0,000167","0,630113","0,000328","0,252333","0,000261","0,252333","0,000261","0,252333","0,000261","0,689943","0,000068","0,149636","0,000018","0,082401","0,000007","0,814355","0,000073","0,25",0,"0,220026","0,000052","0,136499","0,000031","0,56798","0,000142","0,45",0,"0,202512","0,000039","0,120538","0,000021","0,634229","0,000119","0,4",0,"0,249528","0,000098","0,175359","0,000069","0,433021","0,000253","0,55",0,"0,236192","0,000071","0,154635","0,000046","0,500573","0,000199","0,5",0,"0,258048","0,000139","0,199258","0,00011","0,366527","0,000305","0,6",0,"0,226975","0,000334","0,299405","0,000691","0,183314","0,000291","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,75,0,5,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,281917","0,000012","0,26272","0,000012","0,207579","0,000009","0,357755","0,000017","0,618299","0,001424","0,25039","0,000012","0,25039","0,000012","0,25039","0,000012","0,710349","0,001321","0,165482","0,000119","0,092671","0,000051","0,78001","0,000528","0,25",0,"0,232234","0,000202","0,147655","0,000195","0,554614","0,001292","0,45",0,"0,217228","0,000206","0,1325","0,000149","0,613215","0,001125","0,4",0,"0,254557","0,000092","0,181316","0,000275","0,437321","0,001622","0,55",0,"0,245107","0,00016","0,163988","0,000238","0,495849","0,001478","0,5",0,"0,260249","0,00003","0,20062","0,000316","0,37966","0,001644","0,6",0,"0,233038","0,000166","0,275583","0,000719","0,208108","0,001226","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,9,0,0,1,0,"0,01",100,"LDA",0,50,10,"0,24705","0,000004","0,256622","0,000045","0,208909","0,000117","0,333504","0,000026","0,495611","0,000217","0,24519","0,000094","0,24519","0,000094","0,24519","0,000094","0,590935","0,001094","0,207024","0,00004","0,124758","0,000027","0,609963","0,0002","0,25",0,"0,254166","0,000065","0,192327","0,000196","0,378349","0,000352","0,449998",0,"0,247439","0,000076","0,17419","0,000133","0,430535","0,00032","0,4",0,"0,252211","0,000017","0,231038","0,000402","0,281387","0,000379","0,55",0,"0,25592","0,000039","0,211095","0,000273","0,328703","0,000387","0,5",0,"0,242779","0,000003","0,252122","0,000602","0,23766","0,000351","0,6",0,"0,178699","0,000037","0,334906","0,002206","0,123781","0,000151","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,42,0,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,239531","0,000041","0,254974","0,000126","0,208498","0,000237","0,329319","0,000001","0,488486","0,000595","0,24503","0,000225","0,24503","0,000225","0,24503","0,000225","0,581185","0,002352","0,206556","0,00006","0,124972","0,000037","0,597006","0,000091","0,25",0,"0,253013","0,000162","0,195419","0,00046","0,365679","0,000513","0,45",0,"0,24726","0,000172","0,176578","0,000281","0,418184","0,00039","0,4",0,"0,248952","0,000055","0,236905","0,00109","0,270157","0,000676","0,55",0,"0,254001","0,000115","0,215619","0,000712","0,316624","0,000622","0,5",0,"0,237203","0,000004","0,259721","0,001623","0,226143","0,000741","0,6",0,"0,164273","0,000438","0,347212","0,004424","0,112439","0,000663","0,750001",0
"results-2016-05-13-aura-low","similarity-matrix-image.low-mterms-only",0,2,4,3,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,18622","0,000006","0,247829","0,000026","0,218458","0,000123","0,287128","0,000035","0,592293","0,000052","0,244616","0,000044","0,244616","0,000044","0,244616","0,000044","0,618525",0,"0,118554",0,"0,063735",0,"0,847431","0,00002","0,25",0,"0,19909",0,"0,122107",0,"0,538736","0,000005","0,45",0,"0,175113",0,"0,101797",0,"0,625885","0,000021","0,4",0,"0,241199","0,000009","0,181626","0,000005","0,358928","0,000022","0,55",0,"0,222601","0,000002","0,148064","0,000001","0,448264","0,000005","0,5",0,"0,247119","0,000032","0,225155","0,000023","0,273837","0,000048","0,6",0,"0,144664","0,000075","0,46286","0,00041","0,085734","0,000029","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,38,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,217799",0,"0,245239","0,000014","0,225534","0,000095","0,269267","0,000024","0,595538","0,000107","0,244193","0,000016","0,244193","0,000016","0,244193","0,000016","0,619076","0,000004","0,142106",0,"0,07915",0,"0,694638","0,000048","0,25",0,"0,21284","0,000001","0,140414",0,"0,439636","0,000049","0,45",0,"0,194834","0,000001","0,120862",0,"0,502253","0,000049","0,4",0,"0,240589","0,000007","0,192872","0,000001","0,319727","0,000043","0,55",0,"0,22898","0,000006","0,164173","0,000001","0,378387","0,000066","0,5",0,"0,244945","0,000014","0,228394","0,000004","0,264117","0,000039","0,6",0,"0,188432","0,000049","0,39618","0,000076","0,123624","0,000027","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,41,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,211557",0,"0,244105","0,000012","0,222887","0,000008","0,269791","0,00002","0,623127","0,000003","0,242295","0,000013","0,242295","0,000013","0,242295","0,000013","0,646016","0,000004","0,129041",0,"0,070697",0,"0,738556","0,000022","0,25",0,"0,197645",0,"0,123828",0,"0,489401","0,000027","0,45",0,"0,178386",0,"0,106355",0,"0,552749","0,000023","0,4",0,"0,233005","0,000007","0,171984","0,000001","0,361183","0,000057","0,55",0,"0,216465","0,000002","0,145237",0,"0,424839","0,000037","0,5",0,"0,242701","0,000011","0,20479","0,000002","0,297883","0,000048","0,6",0,"0,19888","0,00003","0,374299","0,000019","0,135432","0,00002","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,81,0,5,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,265725","0,000135","0,251535","0,000253","0,199805","0,000145","0,339423","0,000537","0,559897","0,000036","0,240942","0,000251","0,240942","0,000251","0,240942","0,000251","0,651485",0,"0,175366","0,000075","0,099913","0,000031","0,718186","0,000001","0,25",0,"0,2366","0,000207","0,158592","0,00013","0,4663","0,000174","0,45",0,"0,224008","0,00017","0,14228","0,000094","0,527289","0,000123","0,4",0,"0,251145","0,000257","0,195791","0,000205","0,350285","0,000274","0,55",0,"0,245797","0,000245","0,17614","0,000173","0,406968","0,000241","0,5",0,"0,249493","0,000245","0,216438","0,000222","0,294498","0,000258","0,6",0,"0,199429","0,000227","0,300594","0,000319","0,14924","0,000155","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,93,1,0,1,30,"0,01",100,"LDA",0,50,10,"0,257477","0,000112","0,247572","0,000275","0,207589","0,00075","0,311612","0,0001","0,609443","0,000887","0,239434","0,000415","0,239434","0,000415","0,239434","0,000415","0,678621","0,000002","0,161505","0,000003","0,090808","0,000001","0,72927","0,000035","0,25",0,"0,222515","0,000065","0,144354","0,000029","0,485268","0,00024","0,45",0,"0,208854","0,000036","0,129208","0,000015","0,544514","0,000159","0,4",0,"0,242177","0,00015","0,179272","0,000084","0,373093","0,000338","0,55",0,"0,23385","0,000098","0,160857","0,000049","0,428122","0,000287","0,5",0,"0,246109","0,000249","0,200069","0,000162","0,319673","0,000431","0,599999",0,"0,216398","0,000563","0,288647","0,000709","0,173127","0,000432","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,27,0,1,1,0,"0,01",100,"LDA",1,50,10,"0,293166","0,000216","0,251272","0,000042","0,194092","0,000187","0,359994","0,000423","0,711472",0,"0,236044","0,000129","0,236044","0,000129","0,236044","0,000129","0,804141","0,000459","0,142601","0,000008","0,077773","0,000003","0,856865","0,000119","0,25",0,"0,200347",0,"0,117797",0,"0,67006","0,000328","0,45",0,"0,18591","0,000004","0,106707","0,000001","0,721442","0,000337","0,4",0,"0,226941","0,000011","0,142458","0,000014","0,559261","0,000353","0,55",0,"0,214324","0,000002","0,129746","0,000003","0,616591","0,000336","0,5",0,"0,238131","0,000025","0,156472","0,000039","0,500411","0,00038","0,6",0,"0,248869","0,000038","0,210155","0,00031","0,308964","0,00037","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,90,0,0,1,30,"0,01",100,"LDA",0,50,10,"0,23137",0,"0,244595","0,000098","0,197266","0,000376","0,326587","0,000331","0,459685","0,000517","0,235634","0,000196","0,235634","0,000196","0,235634","0,000196","0,561177","0,00015","0,205149","0,000008","0,125185","0,000004","0,567975","0,000009","0,25",0,"0,243757","0,000087","0,191638","0,000103","0,335172","0,000017","0,45",0,"0,240143","0,000062","0,174175","0,000055","0,386818","0,000017","0,4",0,"0,237842","0,000133","0,231875","0,000333","0,244612","0,000016","0,55",0,"0,243204","0,000119","0,210768","0,0002","0,287903","0,000017","0,5",0,"0,226687","0,000148","0,254726","0,000587","0,204727","0,000017","0,6",0,"0,158835","0,000088","0,346626","0,003097","0,103446","0,000008","0,750002",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,6,1,0,1,0,"0,001",100,"LDA",0,50,10,"0,276173","0,000283","0,247976","0,000719","0,195867","0,00106","0,344518","0,000517","0,734425","0,002071","0,234472","0,000979","0,234472","0,000979","0,234472","0,000979","0,811368","0,001994","0,131397","0,000133","0,071044","0,000047","0,884828","0,000757","0,25",0,"0,18675","0,000486","0,108264","0,000234","0,700594","0,002624","0,45",0,"0,17242","0,000376","0,097695","0,000163","0,753022","0,002136","0,4",0,"0,214749","0,000711","0,132747","0,000456","0,586137","0,003567","0,55",0,"0,20098","0,000601","0,119881","0,000328","0,644529","0,003145","0,5",0,"0,227203","0,000802","0,147029","0,000637","0,524738","0,00392","0,6",0,"0,244219","0,00073","0,204274","0,00187","0,326376","0,00384","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,45,0,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,24868","0,000009","0,233214","0,000065","0,187217","0,000116","0,309897","0,000001","0,603524","0,000132","0,223138","0,000079","0,223138","0,000079","0,223138","0,000079","0,688739","0,00041","0,160445","0,000028","0,090234","0,000013","0,725397","0,000226","0,25",0,"0,213582","0,000086","0,137688","0,000084","0,47997","0,000335","0,45",0,"0,201834","0,000074","0,124358","0,000056","0,539228","0,000331","0,4",0,"0,230395","0,000083","0,168484","0,000167","0,367779","0,00024","0,55",0,"0,22346","0,000093","0,152332","0,000123","0,423125","0,000286","0,5",0,"0,233035","0,000064","0,186323","0,000223","0,313984","0,000183","0,6",0,"0,201945","0,000005","0,25721","0,000529","0,167339","0,000046","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,87,0,5,5,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,267501","0,000401","0,229152","0,000043","0,172285","0,000002","0,344671","0,001175","0,624997","0,000003","0,214507","0,000007","0,214507","0,000007","0,214507","0,000007","0,748765","0,000892","0,152383","0,000019","0,084665","0,000006","0,761329","0,000261","0,25",0,"0,205044","0,000041","0,126756","0,00001","0,536688","0,000948","0,45",0,"0,193332","0,000037","0,11549","0,000011","0,593227","0,000753","0,4",0,"0,22277","0,000033","0,151171","0,000001","0,424992","0,001192","0,55",0,"0,215025","0,000039","0,138589","0,000006","0,480471","0,001107","0,5",0,"0,227781","0,000037","0,16486","0,000001","0,371028","0,001292","0,6",0,"0,214323","0,000132","0,217652","0,000113","0,215412","0,001082","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,33,0,1,5,0,"0,01",100,"LDA",1,50,10,"0,249288","0,000001","0,224741","0,000003","0,174208","0,000027","0,317373","0,00011","0,598103","0,000564","0,210962","0,000035","0,210962","0,000035","0,210962","0,000035","0,704755","0,000119","0,156204","0,000013","0,087455","0,000006","0,731855","0,000219","0,25",0,"0,208352","0,00001","0,132802","0,000012","0,484273","0,000147","0,45",0,"0,19724","0,000015","0,120495","0,000012","0,544378","0,000142","0,4",0,"0,222523",0,"0,159501","0,000008","0,368638","0,000176","0,55",0,"0,2172","0,000004","0,145868","0,000011","0,425909","0,000151","0,5",0,"0,224058","0,000004","0,174177","0,000005","0,314666","0,000211","0,599999",0,"0,19436","0,000162","0,228486","0,000019","0,169576","0,000286","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,33,0,1,5,0,"0,01",100,"LDA",1,50,10,"0,217924","0,000096","0,216905","0,000112","0,166084","0,00019","0,314589","0,000028","0,511062","0,001643","0,203166","0,000197","0,203166","0,000197","0,203166","0,000197","0,621653","0,000535","0,170797",0,"0,098515","0,000001","0,643415","0,001112","0,25",0,"0,212104","0,000043","0,147207",0,"0,382051","0,001533","0,45",0,"0,205277","0,000017","0,133944",0,"0,441811","0,001512","0,4",0,"0,213943","0,00018","0,176967","0,000005","0,273071","0,001427","0,55",0,"0,215154","0,000089","0,161336","0,000001","0,325527","0,001468","0,5",0,"0,206847","0,00033","0,193918","0,000019","0,223959","0,001309","0,6",0,"0,146235","0,000704","0,259307","0,000223","0,102686","0,000549","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,39,0,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,257041","0,000049","0,215998","0,000041","0,165023","0,000047","0,3128","0,000004","0,732463","0,003497","0,202444","0,000067","0,202444","0,000067","0,202444","0,000067","0,821538","0,003248","0,131896","0,000026","0,071597","0,00001","0,841874","0,001328","0,25",0,"0,178136","0,000138","0,103835","0,00009","0,644255","0,003405","0,45",0,"0,167251","0,000102","0,095275","0,000057","0,698625","0,002876","0,4",0,"0,19713","0,000188","0,122408","0,000197","0,529966","0,004378","0,55",0,"0,188176","0,000173","0,112833","0,000137","0,587483","0,003884","0,5",0,"0,20493","0,000168","0,133026","0,000268","0,471999","0,004842","0,6",0,"0,211548","0,000008","0,174772","0,000806","0,295088","0,004629","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,30,0,1,5,0,"0,01",100,"LDA",1,50,10,"0,225618","0,000005","0,207946","0,000002","0,157745",0,"0,305109","0,000038","0,560307","0,000412","0,193896","0,000013","0,193897","0,000013","0,193896","0,000013","0,675","0,000221","0,158134","0,00002","0,089654","0,00001","0,671355","0,000195","0,25",0,"0,198859","0,00001","0,129863","0,000017","0,425846","0,000251","0,45",0,"0,190671","0,000015","0,118797","0,000016","0,484398","0,000247","0,4",0,"0,207557","0,000002","0,154914","0,000028","0,315812","0,000228","0,55",0,"0,20502","0,000006","0,142037","0,000021","0,369869","0,000249","0,499999",0,"0,206222",0,"0,169333","0,000039","0,264933","0,000189","0,6",0,"0,166339","0,000004","0,226213","0,000143","0,132047","0,000045","0,75",0
"results-2016-05-13-aura-high","similarity-matrix-image.high-mterms-only",0,2,4,3,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,147099","0,000008","0,196849","0,000072","0,162456","0,000163","0,251006","0,000021","0,514602","0,000032","0,192231","0,00009","0,192231","0,00009","0,192231","0,00009","0,55883","0,000016","0,125861","0,000002","0,068969","0,000001","0,71892","0,000004","0,25",0,"0,187544","0,000055","0,127963","0,000041","0,351358","0,000014","0,45",0,"0,173242","0,000035","0,107922","0,00002","0,439329","0,000007","0,4",0,"0,193958","0,000073","0,185771","0,000141","0,203085","0,000021","0,55",0,"0,196089","0,000067","0,153397","0,000076","0,272022","0,000017","0,5",0,"0,178246","0,000064","0,227918","0,000247","0,146442","0,000019","0,6",0,"0,07862","0,000044","0,442012","0,001369","0,043147","0,000013","0,75",0
"results-2016-05-13-aura-mid","similarity-matrix-image.mid-mterms-only",0,2,4,3,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,149391","0,000006","0,19789","0,00001","0,162777","0,000064","0,253518","0,000105","0,527085","0,000098","0,191323","0,000028","0,191323","0,000028","0,191323","0,000028","0,572987","0,000001","0,12561",0,"0,068625",0,"0,740579","0,000034","0,25",0,"0,187744","0,000002","0,125097","0,000001","0,376088","0,000004","0,45",0,"0,1735","0,000001","0,106577","0,000001","0,466338","0,000001","0,4",0,"0,195708","0,00002","0,17581","0,000014","0,220691","0,000033","0,55",0,"0,196433","0,000007","0,147633","0,000004","0,29343","0,000017","0,5",0,"0,18227","0,00004","0,211668","0,000039","0,160049","0,000038","0,6",0,"0,088529","0,000051","0,400129","0,000371","0,049778","0,000018","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,231,1,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,151926","0,000009","0,197106","0,000009","0,164251",0,"0,246577","0,000082","0,455389","0,00007","0,191309","0,000007","0,191309","0,000007","0,191309","0,000007","0,516204","0,000004","0,164295","0,000015","0,097868","0,000008","0,511784",0,"0,25",0,"0,196926","0,000009","0,161821","0,000014","0,251539","0,000001","0,45",0,"0,194327","0,000012","0,142714","0,000013","0,304535",0,"0,4",0,"0,184784","0,000004","0,209386","0,000012","0,165364","0,000001","0,55",0,"0,193904","0,000007","0,183727","0,000015","0,2053","0,000001","0,5",0,"0,169647","0,000003","0,239233","0,000012","0,131422","0,000001","0,600001",0,"0,098425","0,000001","0,365405","0,000009","0,056872",0,"0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,270,0,1,1,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,151753",0,"0,195225","0,000003","0,155339","0,000015","0,262998","0,000026","0,434639","0,000062","0,189974","0,000008","0,189974","0,000008","0,189974","0,000008","0,512756",0,"0,163513",0,"0,097354",0,"0,510373","0,000038","0,25",0,"0,194843","0,000004","0,160995","0,000001","0,246718","0,000011","0,45",0,"0,192736","0,000001","0,141925",0,"0,300231","0,000008","0,4",0,"0,181665","0,000013","0,209712","0,000015","0,160236","0,000012","0,55",0,"0,19167","0,000007","0,1835","0,000004","0,200604","0,00001","0,5",0,"0,165206","0,000009","0,240617","0,00002","0,125784","0,000005","0,600001",0,"0,091665","0,000001","0,380409","0,000087","0,052121","0,000001","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,129,1,1,1,0,"0,01",100,"LDA",1,50,10,"0,178622","0,000226","0,196222","0,000272","0,153664","0,000381","0,273934","0,000003","0,526374","0,001916","0,187801","0,00039","0,187801","0,00039","0,187801","0,00039","0,61712","0,000679","0,148902","0,000001","0,084433",0,"0,631032","0,001015","0,25",0,"0,187826","0,000088","0,128021","0,000007","0,355738","0,002188","0,45",0,"0,1806","0,00004","0,115438","0,000003","0,417571","0,002055","0,4",0,"0,193483","0,000331","0,159371","0,00003","0,24959","0,002105","0,549999",0,"0,192492","0,000178","0,142509","0,000015","0,29993","0,002212","0,499999",0,"0,188904","0,000531","0,178537","0,000054","0,203699","0,00184","0,6",0,"0,138174","0,001147","0,263875","0,000347","0,094959","0,000825","0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,51,0,1,5,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,156901","0,000051","0,195625","0,000067","0,151474","0,000133","0,277826","0,000037","0,421272","0,000225","0,186779","0,00007","0,186779","0,00007","0,186779","0,00007","0,514857","0,000001","0,167776","0,000038","0,100331","0,000017","0,512229","0,00004","0,25",0,"0,194922","0,000067","0,161096","0,000046","0,246731","0,000108","0,45",0,"0,194643","0,000059","0,143788","0,000036","0,301171","0,000105","0,4",0,"0,177682","0,000073","0,202198","0,000068","0,15848","0,000073","0,55",0,"0,189706","0,000078","0,180681","0,000062","0,199683","0,000098","0,5",0,"0,159465","0,000072","0,226285","0,000084","0,123127","0,000055","0,6",0,"0,085928","0,000041","0,331663","0,000112","0,049374","0,000016","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,24,0,1,1,0,"0,001",10,"LDA","trunc(390 * mtermWeight)",50,10,"0,146627","0,000019","0,192243","0,000054","0,154251","0,000188","0,257879","0,000152","0,44061","0,000532","0,183699","0,000096","0,183699","0,000096","0,183699","0,000096","0,522792","0,000075","0,162724","0,00001","0,097234","0,000005","0,498793","0,000059","0,25",0,"0,191632","0,00006","0,156538","0,00005","0,247339","0,000136","0,45",0,"0,190299","0,000036","0,139715","0,000027","0,298644","0,000114","0,4",0,"0,177626","0,000123","0,195219","0,000153","0,163216","0,000143","0,55",0,"0,187559","0,000086","0,174957","0,000086","0,202428","0,000143","0,5",0,"0,162136","0,000158","0,218105","0,000258","0,12925","0,000132","0,600001",0,"0,093895","0,000121","0,318555","0,000914","0,05514","0,000048","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,246,0,1,0,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,145371","0,000028","0,191735","0,000062","0,149329","0,000069","0,268058","0,000017","0,421263","0,000223","0,182922","0,000073","0,182922","0,000073","0,182922","0,000073","0,50967","0,000094","0,162949","0,00001","0,097311","0,000002","0,501134","0,000587","0,25",0,"0,190617","0,000075","0,159191","0,000012","0,237983","0,000362","0,45",0,"0,190592","0,000051","0,141622","0,000008","0,291886","0,000458","0,4",0,"0,171838","0,000137","0,200309","0,000027","0,150805","0,000225","0,55",0,"0,184748","0,000108","0,178805","0,00002","0,191515","0,000294","0,5",0,"0,152888","0,00014","0,224993","0,000025","0,116056","0,00015","0,6",0,"0,080594","0,000055","0,339807","0,000002","0,045772","0,000022","0,750002",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,12,0,1,1,0,"0,001",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,15256","0,000044","0,190099","0,000155","0,150423","0,00021","0,260416","0,000294","0,453599","0,000346","0,182876","0,00019","0,182876","0,00019","0,182876","0,00019","0,534703","0,000134","0,15637","0,000048","0,091342","0,000021","0,544207","0,00031","0,25",0,"0,189452","0,000151","0,148288","0,000131","0,263147","0,000321","0,45",0,"0,186593","0,000124","0,131667","0,000086","0,321217","0,000365","0,4",0,"0,179526","0,000185","0,190402","0,000279","0,170386","0,000213","0,55",0,"0,18749","0,000166","0,167752","0,000189","0,213217","0,00026","0,5",0,"0,165162","0,000175","0,216883","0,000372","0,133798","0,000158","0,600001",0,"0,099032","0,000121","0,34577","0,000878","0,057962","0,000054","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,213,1,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,14432","0,000002","0,18856","0,000008","0,153768","0,000038","0,244311","0,000034","0,442653","0,000014","0,182334","0,000018","0,182334","0,000018","0,182334","0,000018","0,512167","0,000047","0,159449","0,000005","0,09502","0,000003","0,495528","0,000012","0,25",0,"0,188428","0,000009","0,156456","0,000025","0,237053","0,000004","0,45",0,"0,187289","0,00001","0,138453","0,000015","0,289592","0,000004","0,4",0,"0,173653","0,000009","0,200541","0,000086","0,153292",0,"0,550002",0,"0,184306","0,00001","0,177156","0,000047","0,192263","0,000002","0,5",0,"0,157078","0,000008","0,228052","0,000137","0,119899",0,"0,599999",0,"0,084197","0,000009","0,340597","0,000538","0,048044","0,000002","0,749998",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,22,0,1,0,1,"0,1",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,152891","0,000082","0,190721","0,000293","0,151012","0,000446","0,262528","0,000179","0,452358","0,00068","0,182071","0,000386","0,182071","0,000386","0,182071","0,000386","0,535584","0,000247","0,156854","0,000076","0,091793","0,000033","0,540286","0,000437","0,25",0,"0,189765","0,000286","0,148687","0,00024","0,263662","0,000612","0,450001",0,"0,186957","0,00023","0,13213","0,000158","0,321172","0,000638","0,4",0,"0,179003","0,00039","0,189493","0,000528","0,170654","0,000479","0,55",0,"0,187281","0,00034","0,1675","0,000355","0,213606","0,000559","0,5",0,"0,164548","0,000405","0,215431","0,000733","0,133934","0,000378","0,600001",0,"0,099161","0,000276","0,343798","0,001757","0,058192","0,000118","0,750001",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,20,0,1,0,1,"0,001",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,152532","0,000096","0,190255","0,000255","0,151611","0,000412","0,259504","0,000281","0,459818","0,000584","0,182011","0,00033","0,182011","0,00033","0,182011","0,00033","0,539828","0,000161","0,155094","0,000074","0,090362","0,000031","0,547974","0,000268","0,25",0,"0,189269","0,000242","0,146447","0,000184","0,26834","0,000478","0,45",0,"0,185769","0,000191","0,129951","0,000121","0,326601","0,000469","0,4",0,"0,179642","0,000324","0,186981","0,000387","0,173531","0,000389","0,55",0,"0,187617","0,00029","0,16534","0,000272","0,217609","0,000455","0,5",0,"0,165956","0,000335","0,212851","0,000532","0,136559","0,000306","0,6",0,"0,099464","0,000217","0,339906","0,001444","0,058479","0,000093","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,258,0,1,0,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,14444","0,000001","0,189628","0,000009","0,151096","0,000044","0,255445","0,000064","0,432105","0,000125","0,181668","0,00002","0,181668","0,00002","0,181668","0,00002","0,509819","0,000001","0,16218","0,000001","0,096773",0,"0,500389","0,00002","0,25",0,"0,188836","0,000012","0,157152","0,00001","0,236522","0,000015","0,45",0,"0,18867","0,000008","0,139669","0,000004","0,290635","0,000017","0,4",0,"0,171813","0,000023","0,200647","0,000045","0,150232","0,000013","0,55",0,"0,183505","0,00002","0,177381","0,000024","0,190071","0,000016","0,500001",0,"0,153955","0,000021","0,227347","0,000077","0,116391","0,000009","0,599999",0,"0,082141","0,000004","0,35046","0,000342","0,046528","0,000001","0,750005",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,173,1,1,1,30,1,1,"TfIdf-LSI",1,50,1,"0,137719","0,000017","0,187441","0,000045","0,149445","0,00008","0,252016","0,000002","0,510029","0,000021","0,181229","0,000067","0,181229","0,000067","0,181229","0,000067","0,563133","0,000003","0,123582","0,000001","0,067573",0,"0,722238","0,000001","0,25",0,"0,179866","0,000032","0,121435","0,000021","0,346807","0,000029","0,45",0,"0,166952","0,000017","0,103254","0,000009","0,435956","0,00001","0,4",0,"0,184045","0,000058","0,172487","0,000076","0,197302","0,000038","0,55",0,"0,1871","0,000043","0,144081","0,000038","0,266825","0,000031","0,5",0,"0,168693","0,000064","0,209921","0,000134","0,14101","0,000035","0,6",0,"0,072612","0,000041","0,395768","0,000443","0,039978","0,000014","0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,185,1,1,1,30,1,1,"TfIdf-LSI",1,50,1,"0,137744","0,000013","0,18747","0,000027","0,149794","0,000038","0,25067","0,000002","0,511657","0,000005","0,181019","0,00004","0,181019","0,00004","0,181019","0,00004","0,563438","0,000001","0,123192","0,000001","0,067311",0,"0,725587","0,000007","0,25",0,"0,179512","0,00002","0,12094","0,000013","0,348179","0,000016","0,45",0,"0,166641","0,000011","0,102898","0,000006","0,438049","0,000005","0,4",0,"0,18389","0,000034","0,171969","0,000043","0,197604","0,000024","0,55",0,"0,18705","0,000027","0,143689","0,000023","0,267935","0,000021","0,5",0,"0,168319","0,000046","0,209338","0,000085","0,140744","0,000028","0,600001",0,"0,072719","0,000038","0,398419","0,000247","0,04002","0,000013","0,750003",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,28,1,1,1,0,"0,001",10,"LDA","trunc(390 * mtermWeight)",50,10,"0,14569","0,000022","0,189278","0,000075","0,149466","0,000186","0,26098","0,000166","0,435116","0,000345","0,180494","0,000129","0,180494","0,000129","0,180494","0,000129","0,522716","0,000069","0,161545","0,000011","0,096167","0,000005","0,504826","0,000046","0,25",0,"0,188627","0,000081","0,153558","0,00008","0,24479","0,00011","0,45",0,"0,18772","0,000058","0,137191","0,000047","0,297517","0,000091","0,4",0,"0,17441","0,000132","0,192371","0,000209","0,159792","0,000129","0,55",0,"0,18416","0,000109","0,171674","0,000135","0,198902","0,000126","0,5",0,"0,159179","0,000152","0,215987","0,000318","0,126281","0,000121","0,6",0,"0,092663","0,000131","0,320072","0,000891","0,054261","0,000053","0,750001",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,16,0,1,0,0,"0,001",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,152252","0,000033","0,188814","0,000105","0,149339","0,000131","0,258008","0,000211","0,456649","0,000439","0,18042","0,000125","0,18042","0,000125","0,18042","0,000125","0,536915","0,000211","0,155495","0,000046","0,090738","0,000022","0,544683","0,000211","0,25",0,"0,18808","0,000099","0,146485","0,00011","0,264022","0,000272","0,449999",0,"0,185106","0,000091","0,130107","0,000076","0,322168","0,0003","0,4",0,"0,177425","0,000121","0,186772","0,00023","0,16987","0,000199","0,55",0,"0,185741","0,000107","0,165133","0,000156","0,213363","0,000238","0,5",0,"0,163437","0,000127","0,212692","0,000327","0,133388","0,000153","0,600001",0,"0,099336","0,000108","0,344987","0,000934","0,058245","0,000054","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,170,0,1,1,30,1,1,"TfIdf-LSI",1,50,1,"0,137121","0,000015","0,186714","0,000039","0,152392","0,000054","0,241205","0,000006","0,515059","0,000004","0,180171","0,000054","0,180171","0,000054","0,180171","0,000054","0,561386","0,000002","0,124116","0,000001","0,067913",0,"0,719896","0,000003","0,25",0,"0,179913","0,000027","0,121935","0,000017","0,343114","0,000022","0,45",0,"0,167589","0,000014","0,103934","0,000008","0,432597","0,000005","0,4",0,"0,182852","0,000048","0,172727","0,000063","0,194265","0,000032","0,55",0,"0,186433","0,000036","0,144399","0,000032","0,263047","0,000028","0,500001",0,"0,166878","0,000062","0,210029","0,000124","0,138441","0,000036","0,6",0,"0,07089","0,000046","0,394503","0,000443","0,038951","0,000015","0,75",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,14,1,1,1,0,"0,001",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,151663","0,000052","0,187746","0,000126","0,146787","0,000136","0,262466","0,000425","0,451911","0,000683","0,179554","0,000131","0,179554","0,000131","0,179554","0,000131","0,536764","0,000287","0,155154","0,000055","0,090449","0,000023","0,546449","0,000443","0,25",0,"0,186809","0,000124","0,145419","0,000098","0,26255","0,000503","0,45",0,"0,184136","0,000108","0,1293","0,000072","0,321174","0,000536","0,4",0,"0,176216","0,000152","0,185894","0,000171","0,168739","0,000362","0,55",0,"0,184595","0,000137","0,164179","0,000133","0,21217","0,000432","0,5",0,"0,161692","0,000163","0,211726","0,000221","0,131851","0,000276","0,6",0,"0,095068","0,000143","0,340276","0,001123","0,055664","0,000079","0,750003",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,17,0,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,150913","0,000036","0,187935","0,00014","0,147755","0,000151","0,25969","0,000325","0,45708","0,000328","0,179516","0,000162","0,179516","0,000162","0,179516","0,000162","0,540394","0,000119","0,153828","0,000055","0,089575","0,000024","0,545357","0,000209","0,25",0,"0,187347","0,000136","0,144729","0,000125","0,266316","0,000218","0,45",0,"0,184102","0,000123","0,128633","0,000089","0,324603","0,000238","0,4",0,"0,177393","0,000142","0,184103","0,000242","0,171649","0,000147","0,55",0,"0,185396","0,000144","0,16306","0,000176","0,215467","0,000187","0,500001",0,"0,163355","0,000124","0,209053","0,000326","0,134409","0,0001","0,599999",0,"0,098338","0,000053","0,337099","0,001009","0,057673","0,000023","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,249,1,1,0,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,146922","0,000021","0,187455","0,000002","0,148266","0,000017","0,255283","0,000047","0,420404",0,"0,179333","0,000007","0,179333","0,000007","0,179333","0,000007","0,501991","0,000067","0,164577","0,000002","0,099033","0,000002","0,487064","0,000065","0,25",0,"0,186298","0,000002","0,15886","0,000023","0,225589","0,000031","0,45",0,"0,187035","0,000003","0,141252","0,000013","0,277176","0,000044","0,4",0,"0,167097","0,000001","0,201076","0,000066","0,143139","0,000006","0,550002",0,"0,179932","0,000001","0,17888","0,000038","0,181285","0,000016","0,5",0,"0,148331","0,000003","0,225991","0,000106","0,110488",0,"0,6",0,"0,079031","0,000025","0,34194","0,000261","0,04468","0,000008","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,182,0,1,1,30,1,1,"TfIdf-LSI",1,50,1,"0,1366","0,000014","0,18636","0,000031","0,145543","0,000041","0,259251","0,000001","0,503669","0,000006","0,179238","0,000048","0,179238","0,000048","0,179238","0,000048","0,562327","0,000001","0,123316","0,000001","0,067412",0,"0,722466","0,000002","0,25",0,"0,17917","0,000023","0,121055","0,000014","0,344681","0,000021","0,45",0,"0,16653","0,000013","0,103027","0,000007","0,434209","0,000009","0,4",0,"0,182283","0,000042","0,171462","0,000051","0,194581","0,000031","0,55",0,"0,185985","0,000029","0,143443","0,000025","0,264447","0,000023","0,5",0,"0,166021","0,000052","0,208012","0,000094","0,138137","0,000033","0,6",0,"0,070453","0,00004","0,390549","0,000329","0,038727","0,000013","0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,192,0,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,141744","0,000001","0,187153",0,"0,148947","0,000004","0,251862","0,000018","0,43941","0,000017","0,179224",0,"0,179224",0,"0,179224",0,"0,518992","0,000088","0,160229",0,"0,095309","0,000001","0,502875","0,00011","0,25",0,"0,186605",0,"0,15252","0,000012","0,24081","0,000074","0,45",0,"0,185721","0,000001","0,135827","0,000008","0,294106","0,000085","0,4",0,"0,17133","0,000015","0,192429","0,000009","0,154728","0,000068","0,549999",0,"0,182112","0,000002","0,171348","0,000014","0,194729","0,000064","0,5",0,"0,153652","0,000033","0,215856","0,000005","0,119517","0,000059","0,6",0,"0,083237","0,000061","0,328204","0,000002","0,047739","0,000026","0,75",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,10,1,1,0,0,"0,001",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,151562","0,000059","0,187498","0,000182","0,14726","0,000252","0,260665","0,000296","0,450937","0,00035","0,17917","0,000214","0,17917","0,000214","0,17917","0,000214","0,535497","0,000207","0,154938","0,000074","0,090503","0,000034","0,540197","0,000328","0,25",0,"0,18692","0,000182","0,146166","0,000188","0,260603","0,000295","0,45",0,"0,184203","0,000154","0,129875","0,000125","0,318376","0,000313","0,400001",0,"0,175904","0,000187","0,186106","0,000346","0,167573","0,000202","0,549999",0,"0,184333","0,000191","0,164666","0,000262","0,210455","0,000253","0,5",0,"0,161542","0,000192","0,211357","0,000466","0,131274","0,000161","0,6",0,"0,096149","0,000111","0,334132","0,001106","0,056251","0,000044","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,369,1,1,1,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,141499","0,000017","0,183416","0,000006","0,153758","0,000018","0,228664","0,000285","0,461187","0,000623","0,177799","0,000002","0,177799","0,000002","0,177799","0,000002","0,522195","0,000113","0,157128","0,000009","0,093833","0,000004","0,482987",0,"0,25",0,"0,182778","0,000007","0,149229","0,000027","0,236164","0,000015","0,45",0,"0,181181","0,000012","0,132808","0,000018","0,28529","0,000005","0,4",0,"0,171969","0,000004","0,190057","0,000035","0,157465","0,000056","0,55",0,"0,180436",0,"0,168579","0,000029","0,194511","0,000038","0,5",0,"0,157393","0,000031","0,213479","0,000032","0,125093","0,000081","0,600001",0,"0,092099","0,000099","0,314859","0,000345","0,054243","0,000055","0,750001",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,18,0,1,0,0,"0,1",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,150724","0,000087","0,186516","0,000189","0,147003","0,000295","0,2578","0,00014","0,452921","0,000536","0,177635","0,000223","0,177635","0,000223","0,177635","0,000223","0,536251","0,000241","0,154183","0,000045","0,089979","0,000017","0,538927","0,000539","0,25",0,"0,185628","0,000183","0,144726","0,000105","0,259753","0,000642","0,45",0,"0,183001","0,000135","0,128721","0,000068","0,317373","0,000674","0,4",0,"0,174479","0,000273","0,184212","0,000231","0,166754","0,000471","0,55",0,"0,182823","0,000229","0,16286","0,000155","0,209411","0,000567","0,5",0,"0,159908","0,000305","0,209386","0,000332","0,130266","0,000366","0,599999",0,"0,095024","0,00024","0,338854","0,001167","0,055621","0,000112","0,749998",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,21,0,1,0,1,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,150042","0,000067","0,186501","0,000261","0,14617","0,000311","0,259634","0,000248","0,45114","0,000208","0,176682","0,000315","0,176682","0,000315","0,176682","0,000315","0,535869","0,00026","0,155197","0,000098","0,090596","0,000043","0,543459","0,000494","0,25",0,"0,185891","0,000257","0,145239","0,000256","0,259924","0,000412","0,449999",0,"0,183558","0,00023","0,129288","0,000175","0,318452","0,000482","0,4",0,"0,173115","0,000273","0,183324","0,000509","0,165044","0,000276","0,550001",0,"0,182734","0,000283","0,16318","0,000382","0,209029","0,000345","0,5",0,"0,158664","0,000261","0,208151","0,000691","0,128922","0,000209","0,6",0,"0,093317","0,000154","0,331054","0,001635","0,054475","0,000063","0,750003",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,8,0,1,0,0,"0,001",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,150283","0,000043","0,184577","0,000158","0,144165","0,000199","0,258662","0,00031","0,449114","0,00037","0,175785","0,000185","0,175785","0,000185","0,175785","0,000185","0,535672","0,000167","0,153777","0,000069","0,08979","0,00003","0,536524","0,000269","0,25",0,"0,183955","0,00016","0,143718","0,000139","0,256436","0,0003","0,45",0,"0,181767","0,000146","0,128024","0,000099","0,314322","0,000341","0,4",0,"0,172711","0,000177","0,182552","0,00027","0,16454","0,000208","0,55",0,"0,180897","0,000168","0,161452","0,000191","0,206477","0,000254","0,5",0,"0,158645","0,000181","0,207435","0,00036","0,128942","0,000168","0,6",0,"0,096056","0,000111","0,334609","0,001047","0,056242","0,000049","0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,72,0,5,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,139721","0,000029","0,184185","0,000079","0,144864","0,000095","0,253251","0,000014","0,426035","0,000003","0,175381","0,000109","0,175381","0,000109","0,175381","0,000109","0,512939","0,000095","0,159083","0,000022","0,09541","0,000011","0,478744",0,"0,25",0,"0,183212","0,000081","0,152768","0,000131","0,229388","0,000006","0,45",0,"0,18321","0,000076","0,136312","0,000084","0,279983","0,000004","0,4",0,"0,166735","0,000061","0,191395","0,000245","0,147953","0,000009","0,55",0,"0,177523","0,000078","0,17056","0,000191","0,185498","0,000008","0,5",0,"0,150456","0,000051","0,215277","0,00032","0,11576","0,00001","0,600001",0,"0,083924","0,000027","0,326694","0,000459","0,048146","0,000009","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,35,0,1,5,0,1,1,"TfIdf-LSI",1,50,1,"0,184655","0,000004","0,186334",0,"0,143923","0,000001","0,26437","0,000044","0,545995","0,000013","0,175208",0,"0,175208",0,"0,175208",0,"0,637367","0,000082","0,144783",0,"0,081739",0,"0,633131","0,00007","0,25",0,"0,18107",0,"0,119951","0,000002","0,369638","0,000118","0,45",0,"0,17481",0,"0,109705",0,"0,430336","0,000132","0,4",0,"0,186125","0,000001","0,145041","0,000005","0,260178","0,000106","0,55",0,"0,184915",0,"0,131376","0,000003","0,312596","0,000113","0,5",0,"0,181842","0,000003","0,16063","0,000008","0,209947","0,000082","0,6",0,"0,127427","0,000015","0,252385","0,000098","0,085419","0,000022","0,749999",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,16,0,1,0,0,"0,001",10,"LDA","trunc(390 * mtermWeight)",50,10,"0,143796","0,000052","0,184669","0,000112","0,143228","0,000175","0,262045","0,000154","0,431332","0,000226","0,174287","0,000167","0,174287","0,000167","0,174287","0,000167","0,527715","0,000124","0,158633","0,000035","0,094306","0,000015","0,49939","0,000206","0,25",0,"0,184064","0,000118","0,148391","0,000093","0,242837","0,000241","0,45",0,"0,183267","0,000095","0,133067","0,000061","0,294791","0,000253","0,4",0,"0,168901","0,000178","0,182848","0,000223","0,157402","0,000206","0,55",0,"0,179183","0,000148","0,164774","0,000145","0,196862","0,000228","0,5",0,"0,15325","0,000199","0,202977","0,000329","0,123515","0,000174","0,6",0,"0,087279","0,000122","0,291146","0,001036","0,051486","0,000051","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,20,1,1,0,0,"0,001",10,"LDA","trunc(390 * mtermWeight)",50,10,"0,143689","0,000026","0,183914","0,000025","0,142251","0,000058","0,261399","0,000135","0,42849","0,000226","0,17414","0,000054","0,17414","0,000054","0,17414","0,000054","0,524857","0,000055","0,159058","0,000005","0,094656","0,000002","0,497725","0,000047","0,25",0,"0,183025","0,00003","0,148438","0,000028","0,238847","0,000069","0,45",0,"0,182778","0,00002","0,133269","0,000015","0,29102","0,000061","0,4",0,"0,168115","0,000062","0,183619","0,000078","0,155226","0,000082","0,55",0,"0,178418","0,000043","0,165309","0,000047","0,193998","0,000076","0,5",0,"0,152757","0,000087","0,204082","0,000132","0,122231","0,000083","0,6",0,"0,089282","0,000106","0,294312","0,000504","0,052695","0,000045","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,360,0,1,1,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,136289","0,000005","0,18042","0,000001","0,143152","0,000018","0,245435","0,000287","0,424751","0,000098","0,17371",0,"0,17371",0,"0,17371",0,"0,505585","0,000033","0,156851","0,000006","0,094142","0,000002","0,469818","0,000131","0,25",0,"0,179732","0,000001","0,151728","0,000003","0,220592","0,000035","0,45",0,"0,179538","0,000002","0,134547",0,"0,26993","0,000068","0,4",0,"0,164494",0,"0,194851","0,000022","0,142437","0,000008","0,55",0,"0,174584",0,"0,17137","0,000008","0,178062","0,000017","0,5",0,"0,150562",0,"0,224829","0,000062","0,113262","0,000002","0,600002",0,"0,08593","0,000007","0,356803","0,000668","0,04886","0,000001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,225,1,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,13784","0,000011","0,181016","0,000026","0,143882","0,000088","0,245528","0,000073","0,422115","0,000173","0,173613","0,000036","0,173613","0,000036","0,173613","0,000036","0,499237","0,000004","0,157506","0,000002","0,094208","0,000001","0,480047","0,000024","0,25",0,"0,179893","0,000031","0,153508","0,000031","0,217253","0,000025","0,45",0,"0,180085","0,000021","0,135517","0,000015","0,268354","0,000025","0,399999",0,"0,16113","0,000032","0,198027","0,000068","0,13583","0,000017","0,55",0,"0,173446","0,000029","0,173965","0,000045","0,172947","0,000017","0,5",0,"0,144153","0,000036","0,227408","0,000105","0,105522","0,000018","0,599999",0,"0,07725","0,000024","0,370734","0,000171","0,043122","0,000008","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,366,0,1,1,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,13744",0,"0,181107","0,000004","0,144677",0,"0,242208","0,000058","0,44199","0,000017","0,173603",0,"0,173603",0,"0,173604",0,"0,520303","0,000002","0,155634","0,000003","0,09266","0,000001","0,48581","0,00006","0,25",0,"0,180687","0,000004","0,147124","0,000002","0,234094","0,000012","0,449999",0,"0,179503","0,000006","0,131087","0,000002","0,284633","0,000027","0,4",0,"0,1668",0,"0,186028","0,000001","0,151183","0,000001","0,55",0,"0,176775","0,000001","0,165477",0,"0,189734","0,000003","0,5",0,"0,151168",0,"0,209378","0,000003","0,118299","0,000002","0,6",0,"0,086954","0,000004","0,322706","0,000004","0,050253","0,000002","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,222,0,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,143011","0,000017","0,181646","0,000002","0,140328","0,000024","0,258426","0,000114","0,432243","0,0005","0,173099","0,000017","0,173099","0,000017","0,173099","0,000017","0,525928","0,000226","0,156711","0,000003","0,093049","0,000001","0,496228","0,000001","0,25",0,"0,180656","0,000005","0,14571","0,000004","0,238383","0,000181","0,45",0,"0,180101",0,"0,130502","0,000004","0,291029","0,00011","0,4",0,"0,16675","0,000083","0,182555","0,000002","0,154394","0,000273","0,55",0,"0,176291","0,000027","0,162714","0,000004","0,193216","0,000232","0,5",0,"0,151193","0,000163","0,20442","0,000003","0,120928","0,00028","0,600002",0,"0,086077","0,000312","0,312472","0,000074","0,050417","0,000147","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,285,1,1,1,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,141738","0,000078","0,183622","0,000112","0,141862","0,000056","0,260258","0,000303","0,414742",0,"0,173078","0,000077","0,173078","0,000077","0,173078","0,000077","0,505013","0,000025","0,16111","0,000045","0,096408","0,000016","0,489905","0,000374","0,25",0,"0,181737","0,000111","0,153299","0,000057","0,22319","0,000249","0,45",0,"0,183251","0,000107","0,137048","0,000051","0,276479","0,000322","0,4",0,"0,160395","0,000078","0,191153","0,000025","0,138307","0,00011","0,549999",0,"0,1743","0,000099","0,171256","0,000048","0,177556","0,000174","0,5",0,"0,141819","0,000058","0,214868","0,000002","0,106008","0,000066","0,599999",0,"0,071116","0,000019","0,319747","0,000174","0,040066","0,000009","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,240,0,1,0,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,140437","0,000003","0,183072","0,000003","0,140609","0,000034","0,263766","0,000184","0,42576","0,000641","0,17265","0,000019","0,17265","0,000019","0,17265","0,000019","0,522644","0,000132","0,157189","0,000007","0,093414","0,000005","0,496184","0,000092","0,25",0,"0,181601","0,000009","0,147418","0,000002","0,237102","0,000195","0,45",0,"0,18144",0,"0,132136","0,000006","0,290188","0,000154","0,4",0,"0,165764","0,000059","0,18285",0,"0,152047","0,000158","0,55",0,"0,176274","0,000029","0,164085",0,"0,190991","0,000183","0,5",0,"0,150554","0,000071","0,205835",0,"0,119022","0,00011","0,6",0,"0,081795","0,000059","0,308018","0,000015","0,047214","0,000025","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,381,1,1,1,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,138359","0,000051","0,180428","0,000069","0,13758","0,000118","0,263639","0,000021","0,407172","0,000228","0,172306","0,000109","0,172306","0,000109","0,172306","0,000109","0,507264","0,000002","0,158635","0,000023","0,095353","0,000009","0,471683","0,000121","0,25",0,"0,179247","0,000078","0,150946","0,000054","0,22061","0,000124","0,449999",0,"0,179779","0,000064","0,13468","0,000038","0,27029","0,000134","0,4",0,"0,162403","0,000117","0,190376","0,000124","0,141609","0,000105","0,55",0,"0,173596","0,000114","0,16938","0,000095","0,178034","0,000137","0,5",0,"0,145924","0,000119","0,214664","0,000176","0,110544","0,000081","0,599998",0,"0,08056","0,000065","0,32734","0,000351","0,045945","0,000024","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,336,0,1,0,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,137597","0,000002","0,180138","0,000002","0,14056","0,000013","0,251144","0,000038","0,422821","0,000026","0,172293","0,000002","0,172292","0,000002","0,172293","0,000002","0,510389","0,000016","0,156977","0,000002","0,093876","0,000001","0,478851","0,000006","0,25",0,"0,179277","0,000001","0,149467","0,000005","0,223998","0,000002","0,45",0,"0,179522","0,000002","0,133196","0,000003","0,275298",0,"0,4",0,"0,162812",0,"0,189141","0,000017","0,142983","0,000003","0,549999",0,"0,174195",0,"0,16831","0,000006","0,18057","0,000004","0,5",0,"0,14658",0,"0,214402","0,000029","0,111405","0,000001","0,6",0,"0,080391","0,000005","0,33207","0,0003","0,045736","0,000001","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,137,1,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,129424","0,000016","0,1785","0,000035","0,141483","0,000101","0,243381","0,000062","0,509897","0,000067","0,171819","0,000055","0,171819","0,000055","0,171819","0,000055","0,56409","0,000004","0,11997","0,000001","0,065423","0,000001","0,721777",0,"0,25",0,"0,17186","0,000028","0,115211","0,000018","0,338267","0,000018","0,45",0,"0,160149","0,000017","0,098487","0,000009","0,428522","0,000006","0,4",0,"0,174754","0,000048","0,162873","0,000067","0,188557","0,000027","0,55",0,"0,177954","0,00003","0,136029","0,000029","0,257344","0,000013","0,5",0,"0,158752","0,000061","0,197529","0,000144","0,132721","0,00003","0,6",0,"0,066306","0,000032","0,375579","0,000581","0,036364","0,00001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,243,1,1,0,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,141424","0,000033","0,182906","0,000098","0,137162","0,000097","0,274948","0,000026","0,40919","0,000045","0,171568","0,000112","0,171568","0,000112","0,171568","0,000112","0,5145","0,000001","0,159783","0,00002","0,095178","0,000008","0,49746","0,000102","0,25",0,"0,181497","0,0001","0,149486","0,000079","0,230969","0,000127","0,45",0,"0,182524","0,000094","0,134171","0,000058","0,285391","0,000168","0,4",0,"0,161806","0,000107","0,185303","0,000139","0,143598","0,000085","0,549999",0,"0,174538","0,000106","0,166277","0,000107","0,183668","0,000104","0,5",0,"0,143528","0,000086","0,20638","0,000143","0,110026","0,000056","0,6",0,"0,074982","0,000031","0,305397","0,00004","0,042757","0,000012","0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,306,0,1,0,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,137004","0,000021","0,180112","0,000028","0,139741","0,000042","0,253661",0,"0,423417","0,000145","0,171543","0,000033","0,171543","0,000033","0,171543","0,000033","0,513627","0,000062","0,15615","0,000014","0,093117","0,000006","0,483352","0,000073","0,25",0,"0,179265","0,000033","0,148328","0,000007","0,226682","0,000148","0,45",0,"0,179313","0,000024","0,132325","0,000007","0,278145","0,000143","0,4",0,"0,162819","0,00007","0,186714","0,000008","0,144614","0,000133","0,55",0,"0,17399","0,000045","0,166352","0,000006","0,182607","0,00014","0,5",0,"0,145808","0,000086","0,209836","0,000005","0,111977","0,000106","0,600001",0,"0,078953","0,000081","0,322701","0,000016","0,045092","0,000035","0,750003",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,279,1,1,1,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,140238","0,000017","0,180231","0,000047","0,142235","0,00014","0,248363","0,000106","0,424674","0,000247","0,171506","0,000087","0,171506","0,000087","0,171506","0,000087","0,507752","0,000011","0,156887","0,000005","0,093708","0,000003","0,481683",0,"0,25",0,"0,178914","0,000059","0,149822","0,00006","0,222094","0,000043","0,45",0,"0,179326","0,000036","0,133354","0,00003","0,273765","0,000025","0,4",0,"0,160581","0,000087","0,189613","0,000193","0,139302","0,000042","0,55",0,"0,172976","0,000074","0,168514","0,000106","0,17773","0,000045","0,5",0,"0,143317","0,000073","0,215434","0,000297","0,107407","0,000028","0,600001",0,"0,073758","0,000016","0,328142","0,00094","0,041558","0,000004","0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,78,0,5,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,141087",0,"0,179011","0,00001","0,142865","0,000055","0,240946","0,000098","0,44069","0,000093","0,171468","0,00001","0,171468","0,00001","0,171468","0,00001","0,522832","0,000055","0,156501","0,000006","0,093319","0,000003","0,484668","0,000006","0,25",0,"0,178788","0,000011","0,14546","0,000021","0,232106","0,000001","0,45",0,"0,177894","0,000008","0,130016","0,00001","0,281731",0,"0,4",0,"0,165722","0,000002","0,18277","0,000048","0,151797","0,000007","0,55",0,"0,175024","0,000006","0,163017","0,00003","0,189134","0,000004","0,5",0,"0,152079",0,"0,206575","0,000086","0,120574","0,000012","0,6",0,"0,088671","0,000021","0,316922","0,000295","0,051655","0,000012","0,749996",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,297,1,1,0,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,139935","0,000097","0,18158","0,000125","0,138869","0,000292","0,267978","0,000247","0,402701","0,000741","0,171458","0,000182","0,171458","0,000182","0,171458","0,000182","0,502613","0,000001","0,160532","0,000031","0,096518","0,000012","0,476733","0,000163","0,25",0,"0,179375","0,000156","0,152536","0,000121","0,217679","0,000207","0,45",0,"0,181088","0,00012","0,136408","0,000075","0,269309","0,000216","0,4",0,"0,158652","0,000188","0,190791","0,00029","0,135781","0,000132","0,550001",0,"0,171964","0,000176","0,170465","0,000185","0,173491","0,000167","0,5",0,"0,140057","0,000183","0,214004","0,000457","0,10409","0,000098","0,6",0,"0,071177","0,000056","0,327312","0,001629","0,039932","0,000017","0,750003",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,125,1,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,129149","0,000017","0,177933","0,000038","0,138989","0,000052","0,247573","0,000001","0,505088","0,000007","0,171329","0,000061","0,171329","0,000061","0,171329","0,000061","0,563103","0,000004","0,120147","0,000002","0,065561","0,000001","0,71782",0,"0,25",0,"0,171578","0,000027","0,115328","0,000018","0,335096","0,000016","0,45",0,"0,160148","0,000017","0,09867","0,000009","0,425082","0,000006","0,4",0,"0,174173","0,000049","0,1631","0,000068","0,186909","0,000028","0,55",0,"0,177616","0,000037","0,136331","0,000034","0,254865","0,000022","0,5",0,"0,158296","0,000056","0,198135","0,000136","0,131816","0,000027","0,6",0,"0,065782","0,00004","0,37379","0,000661","0,036067","0,000013","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,83,0,5,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,187473","0,000002","0,186425",0,"0,136608",0,"0,293443","0,000006","0,498055","0,000124","0,171177","0,000002","0,171177","0,000002","0,171177","0,000002","0,623927","0,000099","0,152754","0,000001","0,087159",0,"0,617582","0,00005","0,25",0,"0,184714","0,000001","0,125976","0,000004","0,346589","0,0001","0,45",0,"0,180455","0,000001","0,11595","0,000003","0,40721","0,000107","0,4",0,"0,183547",0,"0,149059","0,000012","0,239291","0,000069","0,55",0,"0,186272",0,"0,137073","0,000007","0,291087","0,000089","0,499999",0,"0,176378",0,"0,163249","0,000022","0,192259","0,000052","0,6",0,"0,120905","0,000011","0,251847","0,000124","0,079717","0,000016","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,339,1,1,0,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,137998","0,000007","0,181599","0,000007","0,139683","0,000033","0,260421","0,000079","0,413946","0,000195","0,170983","0,000016","0,170983","0,000016","0,170983","0,000016","0,50864","0,000002","0,158359",0,"0,094873",0,"0,478708","0,000019","0,25",0,"0,18023","0,00001","0,150997","0,000003","0,223525","0,000033","0,45",0,"0,181291","0,000006","0,135134","0,000002","0,275365","0,000037","0,4",0,"0,160526","0,000025","0,187601","0,000025","0,140284","0,000024","0,55",0,"0,172849","0,000019","0,167812","0,000011","0,178209","0,00003","0,499999",0,"0,142145","0,000026","0,209214","0,000048","0,107639","0,000016","0,600001",0,"0,073081","0,000027","0,305549","0,000452","0,041504","0,000009","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,48,0,1,5,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,147607","0,00008","0,181792","0,000215","0,137884","0,00021","0,267647","0,000078","0,406512","0,000053","0,170874","0,000273","0,170874","0,000273","0,170874","0,000273","0,507229","0,000002","0,160906","0,000064","0,096277","0,000028","0,489909","0,000121","0,25",0,"0,179705","0,000235","0,151089","0,000198","0,221744","0,000267","0,45",0,"0,181519","0,000209","0,135535","0,000143","0,274856","0,000288","0,4",0,"0,159522","0,000263","0,187386","0,000351","0,138872","0,000204","0,55",0,"0,17253","0,000256","0,1684","0,00027","0,176877","0,000241","0,5",0,"0,141122","0,000256","0,208422","0,00045","0,106687","0,000162","0,599999",0,"0,075347","0,000192","0,29926","0,000831","0,043154","0,000072","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,95,1,0,1,30,1,1,"TfIdf-LSI",0,50,1,"0,185974","0,000002","0,187522",0,"0,136453","0,000001","0,299718","0,000004","0,497325","0,000039","0,170786","0,000002","0,170786","0,000002","0,170786","0,000002","0,62836","0,000089","0,150746",0,"0,085649",0,"0,628398","0,000076","0,25",0,"0,18552","0,000001","0,125902","0,000004","0,352802","0,000079","0,45",0,"0,180976","0,000001","0,115755","0,000002","0,414943","0,00009","0,4",0,"0,18505",0,"0,149052","0,000009","0,244402","0,000067","0,55",0,"0,187324",0,"0,137002","0,000005","0,296512","0,000078","0,5",0,"0,177276",0,"0,162104","0,000016","0,195973","0,000049","0,6",0,"0,120418","0,000011","0,240068","0,000078","0,080512","0,000015","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,345,1,1,0,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,136198",0,"0,181276",0,"0,1415","0,000047","0,254771","0,000395","0,412351","0,000125","0,170354","0,000008","0,170354","0,000008","0,170354","0,000008","0,50143","0,000098","0,160484",0,"0,096657","0,000001","0,472832","0,000091","0,25",0,"0,178875","0,000001","0,152976","0,000021","0,215787","0,000043","0,450001",0,"0,181169",0,"0,137176","0,000009","0,267207","0,000074","0,4",0,"0,157364",0,"0,190119","0,000082","0,13456","0,000015","0,55",0,"0,17083","0,000001","0,170286","0,000041","0,171765","0,000025","0,5",0,"0,139374",0,"0,213255","0,000129","0,103745","0,000009","0,599999",0,"0,073396","0,000001","0,323266","0,000582","0,04142",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,261,1,1,0,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,140728","0,000027","0,18086","0,000119","0,137473","0,000237","0,268405","0,000125","0,410686","0,000665","0,170274","0,000198","0,170274","0,000198","0,170274","0,000198","0,512721","0,000018","0,158132","0,000007","0,094425","0,000003","0,48609","0,000034","0,25",0,"0,178938","0,000154","0,148168","0,000089","0,225867","0,000313","0,45",0,"0,180092","0,000107","0,133082","0,000055","0,278459","0,00029","0,4",0,"0,161206","0,000237","0,185329","0,000188","0,14273","0,000255","0,55",0,"0,172622","0,000211","0,165306","0,000141","0,180679","0,000312","0,5",0,"0,144014","0,000256","0,208009","0,000248","0,110244","0,000205","0,600002",0,"0,078836","0,000189","0,31205","0,000418","0,045206","0,000074","0,750001",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,11,0,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,184758","0,000006","0,18394",0,"0,134181","0,000001","0,29257","0,000057","0,50217","0,00001","0,170257",0,"0,170257",0,"0,170257",0,"0,630594","0,000091","0,151493",0,"0,086536",0,"0,607658","0,000113","0,25",0,"0,181955",0,"0,123128","0,000001","0,348894","0,00014","0,45",0,"0,177783","0,000001","0,113732",0,"0,407384","0,000163","0,4",0,"0,182199","0,000001","0,145466","0,000005","0,244221","0,000095","0,55",0,"0,183775",0,"0,133633","0,000003","0,294634","0,000116","0,5",0,"0,176437","0,000001","0,1598","0,000011","0,197365","0,000067","0,6",0,"0,121467","0,000017","0,245279","0,000082","0,080898","0,000021","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,32,0,1,5,0,1,1,"TfIdf-LSI",1,50,1,"0,185398","0,000004","0,184335","0,000001","0,133677","0,000001","0,297056","0,000066","0,497582","0,000007","0,170233",0,"0,170233",0,"0,170233",0,"0,630251","0,000083","0,152155",0,"0,086951",0,"0,60849","0,000102","0,25",0,"0,182711",0,"0,123794","0,000001","0,349095","0,000144","0,45",0,"0,178648",0,"0,114404",0,"0,407837","0,000158","0,4",0,"0,182273","0,000002","0,145794","0,000003","0,243516","0,000097","0,550001",0,"0,18423","0,000001","0,134157","0,000002","0,294409","0,000121","0,5",0,"0,176347","0,000003","0,159998","0,000007","0,196805","0,000071","0,6",0,"0,120667","0,000015","0,243869","0,000063","0,080312","0,000018","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,47,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,180176","0,000003","0,184202","0,000003","0,133619","0,000002","0,296419","0,000002","0,516488","0,000054","0,170169","0,000003","0,170169","0,000003","0,170169","0,000003","0,641576","0,000042","0,142269","0,000002","0,079997","0,000001","0,642179","0,000166","0,25",0,"0,180034","0,000002","0,118698",0,"0,372752","0,00011","0,45",0,"0,173463","0,000004","0,108389","0,000001","0,434216","0,000157","0,4",0,"0,183455","0,000003","0,14182",0,"0,259931","0,000076","0,55",0,"0,183478","0,000002","0,129568",0,"0,314454","0,000088","0,5",0,"0,17882","0,000006","0,156068",0,"0,209561","0,000065","0,6",0,"0,123159","0,000013","0,233962","0,00001","0,083653","0,000014","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,330,0,1,1,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,138871","0,000009","0,178665","0,000016","0,135934","0,000019","0,260725","0,000001","0,404302","0,000113","0,169914","0,000022","0,169914","0,000022","0,169914","0,000022","0,50087","0,00005","0,158169",0,"0,095048",0,"0,471057","0,000107","0,25",0,"0,176871","0,000024","0,150812","0,000002","0,214076","0,000135","0,45",0,"0,178456","0,000015","0,134514","0,000001","0,265306","0,000161","0,4",0,"0,157747","0,000043","0,191185","0,000002","0,134446","0,000076","0,549999",0,"0,169975","0,000037","0,169475","0,000003","0,170693","0,000108","0,5",0,"0,139104","0,000044","0,214878","0,000002","0,102963","0,000048","0,599999",0,"0,070746","0,000016","0,323226","0,000001","0,039739","0,000006","0,750001",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,26,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,128417","0,000011","0,176399","0,00003","0,13959","0,000086","0,240994","0,000054","0,507326","0,000062","0,169691","0,000039","0,169691","0,000039","0,169691","0,000039","0,562119","0,000004","0,120369","0,000001","0,06571",0,"0,715836","0,000001","0,25",0,"0,171098","0,00002","0,115269","0,000014","0,331944","0,000008","0,45",0,"0,159835","0,000013","0,098631","0,000007","0,421403","0,000001","0,4",0,"0,172544","0,000033","0,162388","0,000048","0,184095","0,000017","0,55",0,"0,176229","0,000028","0,135694","0,000027","0,251379","0,000015","0,5",0,"0,155914","0,000036","0,196323","0,000091","0,129315","0,000017","0,6",0,"0,064107","0,000039","0,366907","0,000555","0,035126","0,000012","0,750004",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,122,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,128334","0,000018","0,176297","0,000043","0,140746","0,000103","0,23718","0,000026","0,509782","0,000069","0,169327","0,00006","0,169327","0,00006","0,169327","0,00006","0,562064","0,000001","0,12047","0,000002","0,065776","0,000001","0,715162",0,"0,25",0,"0,170829","0,000028","0,115122","0,000017","0,331074","0,000034","0,45",0,"0,159646","0,000017","0,098537","0,000009","0,420434","0,000018","0,4",0,"0,171971","0,000051","0,161902","0,000057","0,183389","0,000042","0,55",0,"0,175961","0,00004","0,135526","0,000032","0,250825","0,000042","0,5",0,"0,15573","0,000063","0,19601","0,000109","0,129183","0,000041","0,6",0,"0,064162","0,000048","0,366751","0,000583","0,035163","0,000016","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,273,1,1,1,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,136659","0,000063","0,178787","0,000053","0,137178","0,000122","0,258895","0,000084","0,406163","0,000316","0,169186","0,000141","0,169186","0,000141","0,169186","0,000141","0,497727","0,000017","0,15811","0,000008","0,094654","0,000004","0,479863",0,"0,25",0,"0,175535","0,000099","0,150396","0,000058","0,210794","0,00019","0,45",0,"0,178096","0,000048","0,134408","0,000028","0,263862","0,000106","0,4",0,"0,15492","0,000213","0,191907","0,000157","0,130011","0,000219","0,55",0,"0,168518","0,000165","0,169871","0,000106","0,167266","0,000234","0,5",0,"0,136942","0,000254","0,218774","0,000211","0,09983","0,000193","0,6",0,"0,071427","0,000228","0,350329","0,000205","0,039913","0,000084","0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,357,1,1,0,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,133442","0,000001","0,177409","0,000008","0,139851","0,000064","0,244525","0,000188","0,42012","0,000283","0,168646","0,00003","0,168646","0,00003","0,168646","0,00003","0,50228","0,000001","0,155326","0,000001","0,093067",0,"0,4693","0,000013","0,25",0,"0,175831","0,000015","0,14917","0,000013","0,214099","0,000017","0,45",0,"0,176911","0,000006","0,132715","0,000003","0,265242","0,000012","0,4",0,"0,156664","0,000034","0,1893","0,000068","0,133633","0,000019","0,55",0,"0,169105","0,000027","0,167794","0,000033","0,170443","0,00002","0,5",0,"0,138857","0,000026","0,214806","0,000099","0,102592","0,000011","0,600001",0,"0,071008","0,000002","0,33446","0,000247","0,039724",0,"0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,134,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,127531","0,000015","0,176053","0,000038","0,137288","0,000037","0,245424","0,000021","0,504692",0,"0,168532","0,000055","0,168532","0,000055","0,168532","0,000055","0,562758","0,000005","0,119954","0,000001","0,065451","0,000001","0,71721","0,000003","0,25",0,"0,170305","0,000028","0,114521","0,00002","0,332254","0,00001","0,45",0,"0,159349","0,000019","0,098199","0,00001","0,422625","0,000003","0,4",0,"0,171708","0,000044","0,161079","0,000066","0,1839","0,000022","0,55",0,"0,175864","0,000038","0,135048","0,000037","0,252184","0,000015","0,5",0,"0,155234","0,00005","0,194847","0,000126","0,129027","0,000024","0,6",0,"0,063859","0,000036","0,366665","0,000548","0,034978","0,000011","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,342,0,1,0,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,135147","0,000006","0,177595","0,000001","0,133937","0,000003","0,263532","0,000002","0,406144","0,000027","0,168496","0,000003","0,168496","0,000003","0,168496","0,000003","0,508965","0,000045","0,156877","0,000003","0,093929","0,000001","0,475727","0,000003","0,25",0,"0,176249","0,000003","0,147533",0,"0,218937","0,000034","0,45",0,"0,177347","0,000001","0,132085",0,"0,269831","0,000016","0,4",0,"0,158259","0,000014","0,185058","0,000004","0,13845","0,000046","0,55",0,"0,170286","0,000009","0,165334",0,"0,175712","0,000048","0,5",0,"0,141884","0,000024","0,209567","0,000018","0,107501","0,000046","0,600001",0,"0,074706","0,000027","0,324423","0,00037","0,042316","0,000013","0,750001",0
"results-2016-05-08-mir","similarity-matrix-image",0,4,5,6,0,1,1,0,"0,001",10,"LDA","trunc(390 * mtermWeight)",50,10,"0,133862","0,000039","0,176484","0,00006","0,137611","0,000119","0,247579","0,000093","0,447873","0,000437","0,168162","0,000082","0,168162","0,000082","0,168162","0,000082","0,543055","0,000186","0,150529","0,000015","0,088529","0,000006","0,502468","0,000132","0,25",0,"0,176054","0,000055","0,13772","0,000036","0,244406","0,000204","0,45",0,"0,17432","0,000041","0,12364","0,000022","0,295726","0,000183","0,4",0,"0,16663","0,000095","0,170995","0,000092","0,163122","0,000208","0,55",0,"0,173655","0,000074","0,153427","0,000058","0,20059","0,000215","0,5",0,"0,154942","0,000115","0,19087","0,000138","0,13104","0,000184","0,6",0,"0,097891","0,000168","0,273848","0,000567","0,059987","0,000097","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,348,0,1,0,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,133895","0,000001","0,178361","0,000029","0,135796","0,00001","0,259856","0,000124","0,409889","0,00003","0,167913","0,000031","0,167913","0,000031","0,167913","0,000031","0,5068","0,000107","0,155844","0,000003","0,093208",0,"0,475504","0,000306","0,25",0,"0,176756","0,000038","0,148502","0,000002","0,218791","0,000245","0,45",0,"0,177736","0,000024","0,132517","0,000002","0,27032","0,000294","0,4",0,"0,155672","0,000096","0,184319","0,000008","0,135126","0,000175","0,550002",0,"0,169221","0,000059","0,165349","0,000003","0,17373","0,000202","0,5",0,"0,137121","0,000114","0,206267","0,000012","0,102979","0,000123","0,600001",0,"0,068007","0,00007","0,311152","0,000044","0,03823","0,000027","0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,45,0,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,139952","0,000021","0,177885","0,000026","0,138263","0,00006","0,250286","0,000027","0,428499","0,000044","0,167631","0,000038","0,167631","0,000038","0,167631","0,000038","0,518828","0,000016","0,156244","0,000015","0,092859","0,000008","0,492715","0,000003","0,25",0,"0,177011","0,000029","0,144659","0,000039","0,228149","0,000006","0,45",0,"0,177327","0,000027","0,129661","0,000028","0,280677","0,000001","0,4",0,"0,1607","0,000029","0,180331","0,000073","0,144963","0,000011","0,549999",0,"0,171123","0,000028","0,160916","0,00005","0,182791","0,000008","0,5",0,"0,144749","0,000027","0,201855","0,000097","0,112845","0,000011","0,6",0,"0,078782","0,000013","0,301097","0,000225","0,04532","0,000004","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,288,0,1,0,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,134169","0,000072","0,176779","0,000056","0,136233","0,000053","0,251854","0,000029","0,40561","0,000027","0,167627","0,00006","0,167627","0,00006","0,167627","0,00006","0,496351","0,000005","0,15658","0,000034","0,094222","0,000014","0,463047","0,000175","0,25",0,"0,174942","0,000062","0,150933","0,00004","0,208041","0,000105","0,45",0,"0,176578","0,000053","0,134276","0,00003","0,257793","0,000119","0,4",0,"0,152834","0,000071","0,189634","0,000062","0,128024","0,000068","0,55",0,"0,166929","0,000065","0,169056","0,000046","0,164876","0,000086","0,5",0,"0,13368","0,000071","0,213535","0,000083","0,097322","0,00005","0,599999",0,"0,067304","0,000058","0,32795","0,00039","0,037514","0,00002","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,207,1,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,142023",0,"0,178048","0,000001","0,135702","0,000018","0,259803","0,000136","0,432758","0,000525","0,167508","0,000006","0,167508","0,000006","0,167508","0,000006","0,5345","0,000179","0,154094",0,"0,091034",0,"0,501632","0,00004","0,25",0,"0,177333","0,000002","0,140448","0,000005","0,24118","0,000149","0,45",0,"0,177471",0,"0,126989","0,000003","0,295228","0,000155","0,4",0,"0,163499","0,000037","0,172926","0,000005","0,155706","0,000163","0,550001",0,"0,172895","0,00001","0,15575","0,000007","0,194964","0,000148","0,499999",0,"0,149158","0,000081","0,192727","0,000003","0,12226","0,000162","0,6",0,"0,085354","0,000174","0,280017","0,000019","0,050661","0,000087","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,198,0,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,133929","0,000002","0,177109","0,000001","0,134114","0,000001","0,26068","0,000001","0,405088","0,000014","0,167345","0,000001","0,167345","0,000001","0,167345","0,000001","0,501255","0,000035","0,156917",0,"0,093734",0,"0,481472","0,000002","0,25",0,"0,175437",0,"0,148937","0,000007","0,213557","0,000013","0,45",0,"0,176901","0,000001","0,132497","0,000004","0,266189","0,00001","0,4",0,"0,153953","0,000006","0,187793","0,000012","0,130621","0,000026","0,55",0,"0,167496","0,000001","0,166922","0,000008","0,168228","0,000019","0,5",0,"0,135856","0,000016","0,213149","0,000017","0,099863","0,000027","0,6",0,"0,070765","0,000032","0,343023","0,000091","0,03951","0,000013","0,750003",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,80,0,5,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,18696","0,000006","0,185057",0,"0,131978","0,000001","0,309586","0,000003","0,469353","0,000156","0,167238","0,000001","0,167238","0,000001","0,167238","0,000001","0,619229","0,000118","0,158206",0,"0,091238",0,"0,594971","0,000098","0,25",0,"0,18464",0,"0,128167","0,000002","0,330616","0,000142","0,45",0,"0,182313",0,"0,119086","0,000001","0,389177","0,000154","0,4",0,"0,179956","0,000002","0,148847","0,000006","0,228014","0,000103","0,55",0,"0,18429","0,000001","0,138108","0,000004","0,277388","0,000118","0,5",0,"0,17142","0,000002","0,161432","0,000014","0,183194","0,000071","0,6",0,"0,11698","0,000018","0,245403","0,000091","0,076972","0,000021","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,87,0,5,5,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,135366","0,000002","0,177388",0,"0,135051","0,00001","0,258959","0,00008","0,41477","0,000301","0,167061","0,000003","0,167061","0,000003","0,167061","0,000003","0,515123","0,00008","0,156448","0,000001","0,093518","0,000001","0,478777","0,000127","0,25",0,"0,175891","0,000003","0,145375","0,000003","0,223005","0,000086","0,45",0,"0,177098",0,"0,130805","0,000003","0,274543","0,000093","0,4",0,"0,158824","0,000025","0,180526","0,000001","0,142047","0,000072","0,55",0,"0,169748","0,000011","0,16167","0,000002","0,178988","0,00008","0,5",0,"0,144196","0,000041","0,204544",0,"0,11155","0,000061","0,6",0,"0,079982","0,000023","0,311537","0,000047","0,045933","0,000011","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,228,0,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,137438","0,000004","0,176572",0,"0,136017","0,000004","0,251837","0,000041","0,425823",0,"0,167032","0,000001","0,167032","0,000001","0,167032","0,000001","0,519192","0,000038","0,153825",0,"0,091355",0,"0,486817","0,000171","0,25",0,"0,175667",0,"0,143239","0,000005","0,227291","0,000028","0,45",0,"0,175823",0,"0,128337","0,000002","0,279378","0,00006","0,4",0,"0,160057",0,"0,179676","0,000019","0,144428","0,000008","0,55",0,"0,170249",0,"0,159823","0,00001","0,182294","0,000015","0,5",0,"0,143337",0,"0,201218","0,000028","0,111396","0,000004","0,6",0,"0,074794","0,000001","0,292809","0,000082","0,042885","0,000001","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,92,0,0,1,30,1,1,"TfIdf-LSI",0,50,1,"0,186738","0,000004","0,186949",0,"0,131315","0,000004","0,324969","0,000134","0,462414","0,000001","0,166604","0,000002","0,166604","0,000002","0,166604","0,000002","0,623669","0,000107","0,156833",0,"0,089979",0,"0,610428","0,000136","0,25",0,"0,186703",0,"0,128909","0,000003","0,33893","0,000118","0,45",0,"0,183819",0,"0,119459","0,000001","0,398995","0,000143","0,4",0,"0,181871",0,"0,1491","0,000009","0,233599","0,000079","0,55",0,"0,18601",0,"0,138496","0,000005","0,283644","0,000098","0,5",0,"0,172424","0,000001","0,160346","0,000015","0,186905","0,00006","0,599999",0,"0,115945","0,00002","0,231803","0,000038","0,077451","0,000021","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,294,0,1,0,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,134805","0,000002","0,176196","0,000002","0,133117","0,000017","0,261282","0,000091","0,406922","0,000029","0,166454","0,000004","0,166454","0,000004","0,166454","0,000004","0,507545","0,000053","0,156058",0,"0,09329",0,"0,477024","0,000011","0,25",0,"0,174208","0,000001","0,145923","0,000011","0,216307","0,000015","0,45",0,"0,175992","0,000002","0,130903","0,000006","0,268651","0,000015","0,4",0,"0,154941",0,"0,182827","0,000034","0,134619","0,000011","0,55",0,"0,167721","0,000001","0,163613","0,000022","0,17226","0,000013","0,5",0,"0,136706","0,000001","0,204855","0,00005","0,102723","0,000009","0,599999",0,"0,069102","0,000002","0,30855","0,000369","0,038946","0,000001","0,749997",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,264,0,1,1,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,136531",0,"0,177124","0,000008","0,136496","0,000022","0,252654","0,000022","0,427422","0,000134","0,166419","0,000008","0,166419","0,000008","0,166419","0,000008","0,520008","0,000017","0,154464","0,000006","0,09158","0,000002","0,492958","0,000096","0,25",0,"0,176147","0,000012","0,14308","0,000002","0,229165","0,000059","0,45",0,"0,176686","0,000008","0,128493","0,000002","0,282787","0,000063","0,4",0,"0,159079","0,000021","0,177992","0,000004","0,14386","0,000037","0,55",0,"0,170336","0,000014","0,15944","0,000003","0,182898","0,000044","0,5",0,"0,142688","0,000026","0,200162","0,000008","0,110902","0,000028","0,6",0,"0,07445","0,000016","0,302381","0,000023","0,04246","0,000006","0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,81,0,5,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,135094","0,000002","0,174222","0,00002","0,137369","0,000157","0,243156","0,000483","0,43332","0,000573","0,166263","0,000061","0,166263","0,000061","0,166263","0,000061","0,519885","0,000025","0,152715","0,000009","0,090726","0,000004","0,482211","0,000014","0,25",0,"0,173607","0,000024","0,141232","0,000033","0,225373","0,000004","0,45",0,"0,1735","0,000016","0,126383","0,000016","0,276765","0,000002","0,4",0,"0,160313","0,000056","0,179613","0,000142","0,144841","0,00002","0,55",0,"0,169535","0,00004","0,158735","0,000071","0,182027","0,000012","0,5",0,"0,145752","0,000062","0,204704","0,000258","0,113221","0,000021","0,600001",0,"0,080646","0,000015","0,317699","0,001018","0,046206","0,000004","0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,39,0,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,132607",0,"0,174938","0,000007","0,136128","0,000036","0,245722","0,000081","0,436493","0,000111","0,165985","0,000022","0,165985","0,000022","0,165985","0,000022","0,523994","0,000002","0,15126","0,000002","0,089255","0,000001","0,495462","0,000034","0,25",0,"0,174355","0,00001","0,139898","0,00001","0,231353","0,000006","0,45",0,"0,173531","0,000002","0,124873","0,000002","0,284344",0,"0,4",0,"0,160694","0,000024","0,177269","0,000039","0,14696","0,000015","0,550001",0,"0,170304","0,000016","0,157248","0,00002","0,185736","0,000011","0,5",0,"0,145157","0,000029","0,200222","0,000065","0,113847","0,000016","0,6",0,"0,080934","0,000011","0,313897","0,000076","0,046457","0,000004","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,75,0,5,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,136654",0,"0,175689","0,000001","0,134197","0,000006","0,254485","0,000012","0,414725","0,000004","0,165917","0,000004","0,165917","0,000004","0,165917","0,000004","0,513094","0,000009","0,157073","0,000003","0,094119","0,000002","0,474459",0,"0,25",0,"0,174195","0,000002","0,14447","0,000005","0,219371","0,000001","0,45",0,"0,175429","0,000001","0,129969","0,000003","0,269858","0,000003","0,4",0,"0,157335","0,000002","0,180653","0,000013","0,139373",0,"0,55",0,"0,168402","0,000003","0,161243","0,000009","0,176263",0,"0,499999",0,"0,140438","0,000002","0,202544","0,00002","0,107492",0,"0,6",0,"0,075565","0,000024","0,305274","0,000257","0,043121","0,000008","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,44,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,180883","0,000004","0,182766","0,000002","0,130558","0,000004","0,304664","0,000007","0,493602","0,000129","0,165522",0,"0,165522",0,"0,165522",0,"0,636056","0,000051","0,148874","0,000002","0,084599","0,000001","0,619764","0,000179","0,25",0,"0,18163","0,000002","0,122201",0,"0,353837","0,000113","0,45",0,"0,176962","0,000003","0,112613",0,"0,413092","0,00015","0,4",0,"0,180229","0,000003","0,142475","0,000001","0,245465","0,000075","0,55",0,"0,182586","0,000002","0,131769",0,"0,297471","0,000094","0,5",0,"0,17332","0,000005","0,154632","0,000001","0,197378","0,000059","0,600001",0,"0,116979","0,000009","0,224834","0,000018","0,07913","0,000011","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,179,1,1,1,30,1,1,"TfIdf-LSI",1,50,1,"0,145848","0,000013","0,180894","0,000009","0,132809","0,000028","0,284575","0,000086","0,499265","0,000131","0,16551","0,000013","0,16551","0,000013","0,16551","0,000013","0,592622","0,000027","0,127659","0,000003","0,07013","0,000001","0,710604","0,000007","0,25",0,"0,176213","0,000007","0,116837","0,000003","0,358301","0,000035","0,45",0,"0,166518","0,000008","0,102605","0,000004","0,441611","0,000021","0,4",0,"0,177008","0,000016","0,15029","0,000002","0,215402","0,000076","0,55",0,"0,18049","0,00001","0,132699","0,000003","0,282122","0,00006","0,5",0,"0,16276","0,000034","0,168327","0,000004","0,157719","0,000085","0,6",0,"0,081768","0,000051","0,241244","0,000052","0,049266","0,000024","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,191,1,1,1,30,1,1,"TfIdf-LSI",1,50,1,"0,145644","0,000015","0,180901","0,000013","0,133852","0,000029","0,279702","0,000041","0,503557","0,000107","0,165422","0,000014","0,165422","0,000014","0,165422","0,000014","0,593951","0,000027","0,127105","0,000003","0,069765","0,000001","0,713734","0,000009","0,25",0,"0,17628","0,000011","0,116676","0,000005","0,360378","0,000054","0,45",0,"0,166216","0,000009","0,10227","0,000004","0,443565","0,00003","0,4",0,"0,176659","0,000018","0,149414","0,000003","0,216178","0,000085","0,55",0,"0,180739","0,000012","0,132538","0,000004","0,284078","0,000068","0,5",0,"0,163148","0,000032","0,167655","0,000003","0,159047","0,000084","0,6",0,"0,082326","0,000044","0,237212","0,000027","0,049849","0,000021","0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,327,1,1,1,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,138254","0,000002","0,175929",0,"0,130716",0,"0,268959","0,000001","0,407689",0,"0,165259","0,000002","0,165259","0,000002","0,165259","0,000002","0,519003","0,000006","0,155455",0,"0,092668",0,"0,482164","0,000009","0,25",0,"0,174748","0,000001","0,142703","0,000001","0,22536",0,"0,45",0,"0,175719",0,"0,128583",0,"0,277415",0,"0,4",0,"0,15698","0,000001","0,176042","0,000009","0,141667",0,"0,55",0,"0,168886","0,000001","0,15866","0,000004","0,180537",0,"0,5",0,"0,14027",0,"0,195992","0,000015","0,10924",0,"0,600001",0,"0,075029",0,"0,293345","0,00001","0,043016",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,282,0,1,1,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,136221","0,000003","0,176372",0,"0,133396","0,000001","0,260221","0,000001","0,408192","0,000001","0,164773","0,000006","0,164773","0,000006","0,164773","0,000006","0,504738","0,000001","0,156511","0,000001","0,093246",0,"0,486782","0,000022","0,25",0,"0,173897","0,000003","0,146052","0,000003","0,214865","0,000001","0,45",0,"0,176104",0,"0,13083",0,"0,269301",0,"0,4",0,"0,151872","0,000006","0,182529","0,000015","0,130037","0,000002","0,55",0,"0,165906","0,000005","0,163126","0,000008","0,168787","0,000003","0,5",0,"0,132929","0,000007","0,20559","0,00003","0,098221","0,000002","0,6",0,"0,066498","0,00001","0,321467","0,000169","0,037085","0,000003","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,378,0,1,1,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,134366","0,000023","0,175639","0,000004","0,131993",0,"0,262679","0,000098","0,412846","0,000197","0,164639",0,"0,164639",0,"0,164639",0,"0,518867","0,000577","0,155308",0,"0,092551","0,000002","0,484752","0,00086","0,25",0,"0,174237","0,000006","0,143237","0,000032","0,224983","0,000493","0,45",0,"0,175138","0,000003","0,128648","0,000015","0,277072","0,000661","0,4",0,"0,157187","0,000027","0,177726","0,000127","0,142808","0,000248","0,55",0,"0,168078","0,000015","0,159193","0,000065","0,180345","0,000364","0,5",0,"0,14095","0,000046","0,199268","0,000241","0,110535","0,000169","0,600001",0,"0,073727","0,000042","0,290574","0,001664","0,042599","0,000027","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,188,0,1,1,30,1,1,"TfIdf-LSI",1,50,1,"0,145187","0,000011","0,180167","0,000009","0,134685","0,000017","0,272316","0,000007","0,507514","0,000042","0,164589","0,000012","0,164589","0,000012","0,164589","0,000012","0,593565","0,000017","0,127346","0,000004","0,069922","0,000001","0,712542","0,000009","0,25",0,"0,175839","0,000009","0,116489","0,000004","0,358487","0,000025","0,45",0,"0,166245","0,000009","0,102359","0,000005","0,442357","0,000014","0,4",0,"0,175612","0,000013","0,148641","0,000003","0,214608","0,000054","0,55",0,"0,180032","0,000009","0,132108","0,000004","0,282528","0,000037","0,5",0,"0,162174","0,000025","0,166914","0,000004","0,157808","0,000061","0,600001",0,"0,081619","0,000044","0,235032","0,000052","0,049416","0,000021","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,176,0,1,1,30,1,1,"TfIdf-LSI",1,50,1,"0,145285","0,00001","0,179593","0,000008","0,131617","0,000017","0,283084","0,000027","0,498271","0,000068","0,164567","0,000009","0,164567","0,000009","0,164567","0,000009","0,592347","0,000021","0,127766","0,000003","0,070226","0,000001","0,707368","0,000005","0,25",0,"0,175605","0,000005","0,116576","0,000002","0,355728","0,000024","0,45",0,"0,166059","0,000006","0,102431","0,000003","0,438369","0,000014","0,4",0,"0,175706","0,000013","0,14932","0,000002","0,213517","0,000062","0,55",0,"0,179313","0,000008","0,131947","0,000002","0,27976","0,000047","0,5",0,"0,161942","0,000023","0,167628","0,000001","0,156769","0,000062","0,6",0,"0,081107","0,000046","0,237191","0,00005","0,048952","0,000022","0,749997",0
"results-2016-05-08-mir","similarity-matrix-image",0,4,5,4,0,1,0,0,"0,001",10,"LDA","trunc(390 * mtermWeight)",50,10,"0,129873","0,000049","0,173494","0,000051","0,134423","0,000078","0,245723","0,000106","0,446355","0,000594","0,164359","0,00006","0,164359","0,00006","0,164359","0,00006","0,543231","0,000354","0,148493","0,000016","0,087229","0,000006","0,499264","0,000243","0,25",0,"0,172917","0,000051","0,135189","0,000022","0,240739","0,00037","0,45",0,"0,171444","0,000038","0,121477","0,000017","0,29195","0,00035","0,4",0,"0,162452","0,000108","0,166937","0,000041","0,159347","0,000361","0,55",0,"0,170035","0,000073","0,15028","0,000029","0,196808","0,000377","0,5",0,"0,150257","0,000158","0,185605","0,000063","0,127397","0,000334","0,6",0,"0,093603","0,000287","0,262649","0,000366","0,057738","0,000183","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,267,1,1,1,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,139581","0,00001","0,1747","0,000037","0,131102","0,000058","0,262623","0,000011","0,422406","0,000054","0,164256","0,000044","0,164256","0,000044","0,164256","0,000044","0,529648","0,000516","0,15313","0,000012","0,090514","0,000008","0,498536","0,000252","0,25",0,"0,173862","0,000032","0,13921","0,000122","0,233807","0,000121","0,45",0,"0,174188","0,000038","0,125368","0,000074","0,287672","0,000141","0,4",0,"0,158673",0,"0,172872","0,000259","0,148501","0,000116","0,55",0,"0,168673","0,000015","0,154731","0,000185","0,187488","0,00011","0,499999",0,"0,144061","0,000006","0,194394","0,000372","0,115919","0,000101","0,6",0,"0,079682","0,000067","0,290233","0,000915","0,046552","0,00004","0,749996",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,36,0,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,135402","0,000013","0,173829","0,000044","0,133842","0,000113","0,250166","0,000095","0,42029","0,000377","0,164035","0,000056","0,164035","0,000056","0,164035","0,000056","0,514562",0,"0,152147","0,000005","0,090378","0,000001","0,480715","0,000153","0,25",0,"0,172586","0,000053","0,142002","0,000033","0,219962","0,000096","0,45",0,"0,172981","0,000035","0,12697","0,000017","0,271299","0,000112","0,4",0,"0,155213","0,000046","0,177756","0,000071","0,137747","0,000032","0,55",0,"0,166597","0,000058","0,158562","0,000052","0,175489","0,000066","0,5",0,"0,138097","0,00004","0,199532","0,000121","0,105595","0,000018","0,599999",0,"0,072937","0,000016","0,303225","0,000894","0,041467","0,000004","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,309,1,1,0,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,132246","0,000008","0,174094","0,000003","0,134705","0,000017","0,246592","0,00005","0,417658","0,00007","0,164006","0,000012","0,164006","0,000012","0,164006","0,000012","0,508525","0,000002","0,153869",0,"0,092092",0,"0,467493","0,000033","0,25",0,"0,172412","0,000006","0,14435","0,000005","0,21402","0,000009","0,449999",0,"0,173568","0,000002","0,129177","0,000002","0,26445","0,000001","0,4",0,"0,153527","0,000018","0,179858","0,000011","0,133936","0,000022","0,55",0,"0,16579","0,000012","0,161078","0,000008","0,17079","0,000018","0,500001",0,"0,136598","0,000022","0,202014","0,000011","0,10321","0,00002","0,6",0,"0,072979","0,000034","0,312103","0,000001","0,041364","0,000014","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,204,0,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,13174","0,000003","0,173317","0,000009","0,133571","0,000006","0,24674","0,000013","0,420076","0,00002","0,163631","0,000005","0,163631","0,000005","0,163631","0,000005","0,508924","0,000034","0,152436","0,000004","0,090502","0,000002","0,482974",0,"0,25",0,"0,171881","0,000007","0,142839","0,000017","0,215906","0,000002","0,45",0,"0,172911","0,00001","0,127539","0,000013","0,268565","0,000001","0,4",0,"0,152564",0,"0,179976","0,000022","0,132512","0,000006","0,55",0,"0,165256","0,000002","0,160236","0,00002","0,17075","0,000005","0,5",0,"0,133609",0,"0,201858","0,000028","0,099919","0,000004","0,6",0,"0,065806","0,000003","0,31516","0,000001","0,036742","0,000001","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,234,0,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,135948","0,000026","0,17535","0,000052","0,132747","0,00005","0,258439","0,000021","0,418896","0,00009","0,163513","0,000069","0,163513","0,000069","0,163513","0,000069","0,518136","0,00005","0,154358","0,000021","0,091436","0,000008","0,495032","0,000107","0,25",0,"0,17356","0,000066","0,141372","0,000023","0,224879","0,000229","0,45",0,"0,175103","0,000049","0,12742","0,000019","0,279889","0,000226","0,4",0,"0,155051","0,000103","0,174966","0,000035","0,139403","0,000158","0,55",0,"0,167144","0,000095","0,157156","0,000034","0,178685","0,000218","0,500001",0,"0,138122","0,000084","0,196463","0,000022","0,106656","0,00009","0,6",0,"0,072467","0,000013","0,303407","0,000014","0,041156","0,000005","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,303,1,1,0,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,137004","0,000012","0,173582","0,000005","0,131171","0,00001","0,25672","0,000006","0,423087","0,000585","0,16348","0,000008","0,16348","0,000008","0,16348","0,000008","0,525491","0,000582","0,152182","0,000001","0,090296","0,000002","0,484765","0,000329","0,25",0,"0,172445","0,00001","0,139233","0,000018","0,22882","0,000504","0,45",0,"0,172535","0,000001","0,125031","0,000011","0,280447","0,00051","0,4",0,"0,15641","0,000096","0,172687","0,000039","0,145082","0,000438","0,55",0,"0,167325","0,000039","0,155153","0,000026","0,183888","0,000485","0,5",0,"0,140799","0,000159","0,193379","0,000068","0,112467","0,000342","0,6",0,"0,075545","0,000113","0,288306","0,000801","0,043905","0,00006","0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,255,1,1,0,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,139353","0,000068","0,176543","0,000062","0,132464","0,000101","0,266178","0,000025","0,422247","0,000714","0,163449","0,000097","0,163449","0,000097","0,163449","0,000097","0,52948","0,000232","0,155229","0,000007","0,091865","0,000001","0,500641","0,000392","0,25",0,"0,174936","0,000087","0,139312","0,000012","0,235921","0,000573","0,45",0,"0,176032","0,000056","0,126405","0,000009","0,290588","0,000617","0,4",0,"0,158033","0,0002","0,170365","0,000024","0,148242","0,000438","0,55",0,"0,168981","0,000145","0,153726","0,000019","0,188527","0,000537","0,499999",0,"0,141629","0,000245","0,188484","0,000034","0,114122","0,000323","0,6",0,"0,075869","0,000163","0,279775","0,000003","0,044093","0,000072","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,141,1,1,1,0,"0,01",100,"LDA",1,50,10,"0,16338","0,000008","0,179139","0,000011","0,130976","0,000006","0,283328","0,000033","0,471768","0,000004","0,163333","0,000008","0,163333","0,000008","0,163333","0,000008","0,589014","0,000012","0,147429","0,00001","0,083937","0,000004","0,605355","0,000049","0,25",0,"0,178806","0,000012","0,125706","0,000007","0,309593","0,000016","0,45",0,"0,174934","0,000013","0,114128","0,000007","0,374442","0,00003","0,4",0,"0,172203","0,000006","0,15175","0,000011","0,199063","0,000001","0,55",0,"0,178261","0,000011","0,138222","0,00001","0,250982","0,000007","0,5",0,"0,160017","0,000003","0,166747","0,000016","0,153865",0,"0,6",0,"0,093386",0,"0,226964","0,00014","0,058852","0,000002","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,219,1,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,138796","0,000001","0,176261","0,000001","0,132312","0,000001","0,264184","0,000071","0,421991","0,000084","0,163171",0,"0,163171",0,"0,163171",0,"0,526619","0,000018","0,155001","0,000005","0,091529","0,000002","0,50572","0,000003","0,25",0,"0,174993","0,000001","0,139934","0,000003","0,233563","0,000004","0,45",0,"0,175841","0,000002","0,126341","0,000003","0,289186","0,000002","0,4",0,"0,156808","0,000001","0,170978","0,000004","0,144872","0,000008","0,55",0,"0,168329",0,"0,154367","0,000003","0,185137","0,000008","0,5",0,"0,140306","0,000003","0,190565","0,000005","0,11108","0,000008","0,6",0,"0,073065","0,000011","0,276505",0,"0,042109","0,000005","0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,312,0,1,1,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,132815","0,000002","0,173403","0,000016","0,130589","0,000022","0,258225",0,"0,406633","0,000074","0,163139","0,000022","0,163139","0,000022","0,163139","0,000022","0,508948","0,000034","0,154104","0,000012","0,092029","0,000005","0,473476","0,000054","0,25",0,"0,171649","0,00002","0,14334","0,000005","0,213985","0,000082","0,45",0,"0,17324","0,000016","0,128649","0,000005","0,265187","0,000081","0,400001",0,"0,152306","0,000042","0,178685","0,000005","0,132864","0,000074","0,549999",0,"0,164808","0,000036","0,159836","0,000008","0,170236","0,000094","0,5",0,"0,135077","0,000051","0,200627","0,000004","0,101955","0,000058","0,600001",0,"0,069991","0,000018","0,306522","0,000169","0,039567","0,000009","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,195,1,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,135116","0,000012","0,175339","0,000009","0,132049","0,000008","0,260892","0,000004","0,407273","0,000001","0,163095","0,000013","0,163095","0,000013","0,163095","0,000013","0,508155","0,00004","0,154946","0,000001","0,092348",0,"0,480987","0,000037","0,25",0,"0,1726","0,000005","0,144247","0,000014","0,214943","0,000001","0,45",0,"0,17519","0,000008","0,129897","0,000009","0,269043","0,000001","0,4",0,"0,151476","0,000002","0,178801","0,000055","0,131574","0,000004","0,549999",0,"0,164911","0,000005","0,160486","0,00003","0,169748","0,000002","0,5",0,"0,132752",0,"0,199433","0,000094","0,099681","0,000008","0,6",0,"0,067133","0,000001","0,300293","0,000906","0,037862","0,000001","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,318,0,1,1,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,131279","0,000012","0,174156","0,000011","0,131124","0,000032","0,260132","0,000058","0,395692","0,000158","0,163044","0,000012","0,163044","0,000012","0,163044","0,000012","0,495771","0,000002","0,156237","0,000001","0,093982",0,"0,462841","0,000029","0,25",0,"0,170758","0,000016","0,147188","0,000008","0,203329","0,000035","0,45",0,"0,173863","0,00001","0,131957","0,000004","0,254787","0,00004","0,4",0,"0,147398","0,000011","0,183667","0,000007","0,1231","0,000011","0,55",0,"0,162008","0,000014","0,16454","0,000009","0,15956","0,000021","0,5",0,"0,128189","0,000005","0,205774","0,000002","0,093097","0,000004","0,6",0,"0,066501","0,000009","0,32029","0,00008","0,037104","0,000003","0,749999",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,19,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",500,1,"0,063804",0,"0,168566",0,"0,136482","0,000006","0,220588","0,000028","0,15114","0,000007","0,162609",0,"0,162609",0,"0,162609",0,"0,180183","0,000001","0,12312","0,000002","0,221907","0,000022","0,085242","0,000004","0,25",0,"0,04699",0,"0,38492","0,000082","0,025024",0,"0,45001",0,"0,05784",0,"0,338204","0,00012","0,03163",0,"0,399997",0,"0,033736",0,"0,497027","0,000008","0,017461",0,"0,550016",0,"0,03938",0,"0,435838","0,000029","0,020622",0,"0,500002",0,"0,029597",0,"0,562788","0,000012","0,015198",0,"0,59999",0,"0,02166",0,"0,750956","0,000033","0,010989",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,252,0,1,0,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,137062","0,000036","0,173419","0,000057","0,131378","0,000066","0,255522","0,000004","0,407446","0,000185","0,162551","0,000078","0,162551","0,000078","0,162551","0,000078","0,506776","0,000091","0,155148","0,000018","0,092775","0,000007","0,473461","0,000152","0,25",0,"0,170748","0,000082","0,143506","0,000024","0,211031","0,00029","0,45",0,"0,173161","0,000057","0,129058","0,000019","0,263226","0,000289","0,4",0,"0,150992","0,000153","0,178705","0,00004","0,131079","0,00023","0,55",0,"0,163575","0,000112","0,159929","0,000029","0,167738","0,000266","0,499999",0,"0,134218","0,000185","0,201093","0,000051","0,101051","0,000183","0,600001",0,"0,07037","0,000144","0,311271","0,000013","0,039814","0,000057","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,372,0,1,1,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,132864","0,000001","0,172054",0,"0,127679","0,000003","0,264081","0,000074","0,403669","0,000017","0,162414","0,000001","0,162414","0,000001","0,162414","0,000001","0,512331","0,000025","0,152549","0,000001","0,090837",0,"0,475903","0,00008","0,25",0,"0,170989",0,"0,141287","0,000002","0,216583","0,00001","0,45",0,"0,171944",0,"0,126592",0,"0,267999","0,000017","0,4",0,"0,153099",0,"0,177188","0,00002","0,134873","0,000004","0,55",0,"0,164821",0,"0,158089","0,000007","0,172249","0,000008","0,5",0,"0,135972",0,"0,19909","0,000042","0,103323","0,000003","0,600001",0,"0,074566","0,000017","0,313055","0,000737","0,04233","0,000005","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,168,0,1,1,30,"0,01",100,"LDA",1,50,10,"0,17216","0,000051","0,176523","0,000087","0,132673","0,000241","0,270522","0,000458","0,529792","0,001879","0,162395","0,00015","0,162395","0,00015","0,162395","0,00015","0,645918","0,000103","0,141095","0,000003","0,079397","0,000001","0,632963","0,000154","0,25",0,"0,17241","0,000035","0,113739","0,000009","0,356368","0,00043","0,45",0,"0,167141","0,00002","0,104391","0,000005","0,419185","0,000353","0,4",0,"0,174978","0,00011","0,135347","0,000033","0,247826","0,000522","0,55",0,"0,17526","0,000068","0,123948","0,000019","0,299434","0,00052","0,5",0,"0,170885","0,000162","0,148544","0,000053","0,201545","0,000477","0,6",0,"0,122855","0,000228","0,201123","0,000165","0,088634","0,000173","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,210,0,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,136988","0,000003","0,176097","0,000027","0,128798","0,00001","0,278335","0,000119","0,38777","0,000006","0,162393","0,000024","0,162393","0,000024","0,162393","0,000024","0,502455","0,000004","0,158654","0,000006","0,094958","0,000002","0,481934","0,000091","0,25",0,"0,171788","0,000029","0,145715","0,000025","0,209232","0,000031","0,45",0,"0,175751","0,000027","0,131905","0,000016","0,263261","0,000054","0,4",0,"0,149332","0,000009","0,179943","0,00004","0,127655","0,000002","0,55",0,"0,162962","0,00002","0,161639","0,000031","0,164325","0,000011","0,5",0,"0,130122","0,000002","0,199663","0,00005","0,09655",0,"0,600001",0,"0,064317","0,000001","0,298223","0,000526","0,036084","0,000001","0,750002",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,84,0,5,5,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,137071","0,000005","0,172446","0,000037","0,132494","0,000064","0,247739","0,000009","0,41273","0,000012","0,162362","0,000057","0,162362","0,000057","0,162362","0,000057","0,507174","0,000052","0,153563","0,000015","0,092057","0,000008","0,463343","0,000017","0,25",0,"0,170604","0,000039","0,143422","0,000068","0,210831","0,000002","0,45",0,"0,172127","0,000035","0,128581","0,000043","0,260724",0,"0,4",0,"0,151076","0,000025","0,178369","0,000122","0,131166","0,000002","0,55",0,"0,163819","0,000037","0,160075","0,000097","0,16796","0,000003","0,5",0,"0,133342","0,000021","0,199481","0,000172","0,100215","0,000003","0,6",0,"0,069114","0,000012","0,306655","0,000471","0,038948","0,000004","0,750001",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,27,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",500,1,"0,063517",0,"0,168004",0,"0,135229","0,000003","0,22189","0,000017","0,149434","0,000004","0,161928",0,"0,161928",0,"0,161928",0,"0,179323","0,000002","0,122196","0,000002","0,221803","0,000023","0,084376","0,000004","0,25",0,"0,046668",0,"0,383455","0,0001","0,024848",0,"0,450001",0,"0,057366",0,"0,336853","0,00014","0,031358",0,"0,400003",0,"0,03361",0,"0,493919","0,000014","0,017397",0,"0,549986",0,"0,039252",0,"0,434598","0,000032","0,020554",0,"0,499995",0,"0,029471",0,"0,559936","0,000011","0,015134",0,"0,599992",0,"0,021589",0,"0,751177","0,00006","0,010952",0,"0,750006",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,186,0,1,1,30,"0,01",100,"LDA",1,50,10,"0,166582",0,"0,174894","0,000001","0,129684","0,000003","0,269072","0,000134","0,502779","0,00013","0,161888","0,000001","0,161888","0,000001","0,161888","0,000001","0,615293","0,000003","0,14154","0,000002","0,079956","0,000001","0,616004","0,000003","0,25",0,"0,172927","0,000002","0,117276","0,000002","0,329119",0,"0,45",0,"0,168084","0,000003","0,10692","0,000002","0,392811","0,000001","0,4",0,"0,172626",0,"0,141952","0,000001","0,220228","0,000001","0,550001",0,"0,174608","0,000001","0,128692","0,000001","0,271486","0,000001","0,5",0,"0,165246","0,000001","0,156851",0,"0,174604","0,000006","0,599999",0,"0,109774","0,000025","0,2222","0,000111","0,072893","0,00001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,375,1,1,1,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,134838","0,000004","0,173637","0,000006","0,130841","0,00002","0,258625","0,00004","0,408897","0,000004","0,161755","0,000011","0,161755","0,000011","0,161755","0,000011","0,511244","0,000123","0,155029","0,000009","0,092472","0,000006","0,480219","0,000117","0,25",0,"0,171497","0,000004","0,142553","0,000035","0,215917","0,000052","0,45",0,"0,173428","0,000006","0,12832","0,000023","0,268344","0,00008","0,4",0,"0,151379","0,000001","0,175739","0,000071","0,133266","0,000012","0,549999",0,"0,164108","0,000001","0,158179","0,000048","0,17103","0,000033","0,499999",0,"0,134505","0,000002","0,196819","0,000125","0,102337","0,000002","0,6",0,"0,07052","0,000008","0,296857","0,000533","0,040021","0,000002","0,750001",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,23,0,1,0,1,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,130025","0,000004","0,167494","0,000038","0,133404","0,000039","0,225588","0,000133","0,490139","0,000078","0,161292","0,000042","0,161292","0,000042","0,161292","0,000042","0,551199","0,000013","0,127244","0,000013","0,071222","0,000004","0,59656","0,000356","0,25",0,"0,165226","0,000039","0,118197","0,000022","0,274627","0,00013","0,45",0,"0,158414","0,000032","0,102881","0,000014","0,344508","0,000211","0,4",0,"0,161603","0,000039","0,160801","0,000056","0,162497","0,000034","0,55",0,"0,166916","0,00004","0,137007","0,000032","0,213672","0,000075","0,5",0,"0,147718","0,000025","0,191435","0,000087","0,120306","0,000012","0,599999",0,"0,080489","0,000002","0,35905","0,000374","0,045343","0,000001","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,333,1,1,1,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,13541","0,000053","0,173331","0,000089","0,130919","0,000082","0,256709","0,000044","0,408956","0,000013","0,161232","0,000122","0,161232","0,000122","0,161232","0,000122","0,509451","0,000123","0,155236","0,000043","0,092711","0,000021","0,477556","0,000006","0,25",0,"0,170999","0,00009","0,142709","0,000141","0,213902","0,000008","0,45",0,"0,173129","0,000089","0,128411","0,000094","0,266393","0,000008","0,4",0,"0,149715","0,000057","0,175911","0,000289","0,13068","0,000004","0,55",0,"0,163141","0,000075","0,158539","0,000203","0,168526","0,000005","0,500001",0,"0,132126","0,000039","0,196821","0,000421","0,099692","0,000003","0,6",0,"0,067738","0,00002","0,296034","0,001275","0,038261","0,000005","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,237,1,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,134422","0,000021","0,174418","0,000104","0,129153","0,000226","0,274639","0,000327","0,40391","0,000408","0,161105","0,000187","0,161105","0,000187","0,161105","0,000187","0,518565","0,000048","0,154644","0,000021","0,091777","0,000011","0,491688","0,000009","0,25",0,"0,171985","0,000126","0,140346","0,000146","0,222439","0,000052","0,45",0,"0,174196","0,000101","0,127028","0,000091","0,277676","0,000029","0,4",0,"0,152451","0,000141","0,172173","0,000313","0,136908","0,000062","0,55",0,"0,165046","0,000147","0,155369","0,000228","0,176254","0,000066","0,5",0,"0,135138","0,000121","0,192403","0,000447","0,104214","0,000047","0,6",0,"0,066989","0,000035","0,287682","0,001048","0,037911","0,00001","0,749997",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,19,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,129836","0,000003","0,167542","0,000041","0,132327","0,000056","0,229599","0,000212","0,487057","0,000089","0,160992","0,000042","0,160992","0,000042","0,160993","0,000042","0,55104","0,000016","0,12715","0,000014","0,071161","0,000005","0,596806","0,000353","0,25",0,"0,165158","0,000037","0,118135","0,000022","0,274622","0,000129","0,45",0,"0,158334","0,000032","0,102811","0,000015","0,344581","0,000213","0,4",0,"0,161193","0,000038","0,160477","0,000056","0,162021","0,000036","0,549999",0,"0,166831","0,000042","0,136925","0,000035","0,213621","0,000077","0,5",0,"0,147457","0,000026","0,191256","0,00009","0,120042","0,000013","0,599999",0,"0,080363","0,000002","0,359808","0,000378","0,045249","0,000001","0,749997",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,11,1,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,129923","0,000004","0,16743","0,00004","0,133254","0,000037","0,225667","0,000124","0,489583","0,000084","0,160842","0,000037","0,160842","0,000037","0,160842","0,000037","0,550757","0,000013","0,127365","0,000013","0,071301","0,000004","0,596398","0,000372","0,25",0,"0,165182","0,000036","0,118265","0,00002","0,274023","0,000139","0,45",0,"0,158482","0,000028","0,102982","0,000012","0,344029","0,000211","0,4",0,"0,16102","0,000035","0,160467","0,000045","0,161657","0,000038","0,55",0,"0,166832","0,00004","0,137077","0,000029","0,213229","0,000085","0,499999",0,"0,147358","0,000034","0,191337","0,000089","0,119861","0,000019","0,6",0,"0,080065","0,000001","0,35868","0,000335","0,045077","0,000001","0,749999",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,21,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",1000,1,"0,053832",0,"0,167203",0,"0,135338","0,000003","0,218878","0,000029","0,108756","0,000002","0,160784",0,"0,160784",0,"0,160784",0,"0,132274","0,000002","0,084892","0,000002","0,265878","0,00008","0,050539","0,000002","0,25",0,"0,035712",0,"0,47039","0,000081","0,018561",0,"0,449997",0,"0,042035",0,"0,41118","0,000098","0,022151",0,"0,399999",0,"0,027501",0,"0,598005","0,000014","0,014074",0,"0,550004",0,"0,030902",0,"0,533938","0,000095","0,015912",0,"0,500008",0,"0,024986",0,"0,657999","0,000002","0,012735",0,"0,600019",0,"0,019833",0,"0,841987","0,000009","0,010035",0,"0,750037",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,13,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,129734","0,000004","0,167482","0,000039","0,132024","0,000055","0,229771","0,000097","0,48487","0,000074","0,160739","0,000039","0,160739","0,000039","0,160739","0,000039","0,549682","0,000017","0,127669","0,000013","0,071517","0,000004","0,594587","0,000338","0,25",0,"0,165246","0,000035","0,118684","0,000022","0,272192","0,000122","0,45",0,"0,158666","0,000028","0,10335","0,000013","0,341716","0,000189","0,4",0,"0,160785","0,000035","0,161076","0,000053","0,160599","0,000032","0,55",0,"0,166713","0,00004","0,137564","0,000034","0,211707","0,000074","0,5",0,"0,147058","0,00003","0,192138","0,000099","0,119174","0,000015","0,6",0,"0,080257","0,000002","0,360548","0,000355","0,04517","0,000001","0,749996",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,15,1,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,129719","0,000004","0,167367","0,00004","0,131837","0,000057","0,230139","0,000148","0,484284","0,000124","0,160728","0,000039","0,160728","0,000039","0,160728","0,000039","0,549453","0,000018","0,127653","0,000013","0,071512","0,000004","0,594228","0,000341","0,25",0,"0,165151","0,000039","0,118664","0,000024","0,271795","0,000134","0,45",0,"0,15858","0,000031","0,103317","0,000014","0,341304","0,000208","0,4",0,"0,160631","0,000036","0,161105","0,000057","0,160276","0,000034","0,55",0,"0,166672","0,00004","0,137643","0,000034","0,211401","0,000077","0,5",0,"0,146654","0,00003","0,191803","0,000103","0,118779","0,000015","0,6",0,"0,079886","0,000002","0,359963","0,000416","0,044946","0,000001","0,75",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,9,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,129678","0,000004","0,166877","0,000031","0,133075","0,000047","0,224905","0,000206","0,490352","0,000124","0,160693","0,000034","0,160693","0,000034","0,160694","0,000034","0,551132","0,000015","0,127193","0,000012","0,071187","0,000004","0,596758","0,000327","0,25",0,"0,164662","0,000032","0,117751","0,000018","0,273928","0,000119","0,45",0,"0,158084","0,000028","0,102651","0,000013","0,34396","0,000192","0,4",0,"0,161016","0,000031","0,160236","0,000046","0,161901","0,00003","0,55",0,"0,166278","0,000032","0,136444","0,000027","0,212971","0,000066","0,5",0,"0,147494","0,000025","0,191218","0,000081","0,120104","0,000014","0,6",0,"0,08063","0,000002","0,361102","0,000346","0,045399","0,000001","0,749996",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,29,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",1000,1,"0,053626",0,"0,167001","0,000001","0,133831","0,000002","0,222198","0,00003","0,106905","0,000002","0,16024",0,"0,16024",0,"0,16024",0,"0,131535","0,000003","0,084107","0,000003","0,264575","0,000082","0,050033","0,000002","0,249999",0,"0,035431",0,"0,468484","0,000083","0,018412",0,"0,450008",0,"0,041676",0,"0,408858","0,000106","0,021958",0,"0,4",0,"0,027396",0,"0,59579","0,00001","0,01402",0,"0,549999",0,"0,030762",0,"0,531772","0,00011","0,015839",0,"0,499998",0,"0,024895",0,"0,656803","0,000007","0,012688",0,"0,600016",0,"0,019846",0,"0,840022","0,000004","0,010042",0,"0,749957",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,171,1,1,1,30,"0,01",100,"LDA",1,50,10,"0,174709","0,000067","0,17625","0,000001","0,126557",0,"0,290206","0,000008","0,536829","0,000526","0,160227",0,"0,160227",0,"0,160227",0,"0,667331","0,00064","0,13818","0,000001","0,077022","0,000001","0,67273","0,000906","0,25",0,"0,170759",0,"0,1093","0,000008","0,393468","0,000943","0,450001",0,"0,164553","0,000001","0,100383","0,000005","0,459219","0,000977","0,4",0,"0,175763","0,000002","0,129764","0,000023","0,27584","0,000777","0,55",0,"0,174793",0,"0,119012","0,000014","0,332534","0,000878","0,5",0,"0,17248","0,000009","0,141702","0,000039","0,223733","0,00065","0,6",0,"0,128732","0,000131","0,192244","0,000114","0,098317","0,000251","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,291,1,1,0,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,126209","0,000017","0,170615","0,000042","0,13005","0,000087","0,249535","0,000044","0,400924","0,000434","0,159873","0,000075","0,159873","0,000075","0,159873","0,000075","0,49481","0,000063","0,15238","0,000006","0,091448","0,000001","0,456786","0,000227","0,25",0,"0,167276","0,000068","0,144474","0,000017","0,198897","0,000236","0,45",0,"0,170264","0,000041","0,129214","0,00001","0,2498","0,000254","0,4",0,"0,144489","0,000124","0,181765","0,000036","0,120153","0,000162","0,550001",0,"0,158564","0,000108","0,161605","0,000033","0,155905","0,000218","0,5",0,"0,125306","0,000137","0,204556","0,000045","0,090526","0,000117","0,6",0,"0,063509","0,000105","0,328406","0,000176","0,035215","0,000038","0,750003",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,17,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",100,1,"0,100139",0,"0,165125",0,"0,131217","0,000007","0,222995","0,000039","0,348212","0,000022","0,159074",0,"0,159074",0,"0,159074",0,"0,400521","0,000009","0,149611","0,000001","0,092202","0,000001","0,396849","0,000075","0,25",0,"0,143053","0,000001","0,190385","0,000001","0,114583","0,000002","0,45",0,"0,1591",0,"0,158668","0,000005","0,159611","0,000007","0,4",0,"0,095979",0,"0,266632","0,000024","0,058526",0,"0,550001",0,"0,120604","0,000001","0,227179","0,000002","0,082093",0,"0,5",0,"0,074833",0,"0,309744","0,000084","0,042563",0,"0,6",0,"0,036354",0,"0,475101","0,000137","0,018901",0,"0,749999",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,25,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",100,1,"0,099986",0,"0,165476","0,000001","0,131851","0,000009","0,22255","0,000057","0,347311","0,000031","0,159045",0,"0,159045",0,"0,159045",0,"0,398965","0,000009","0,149955","0,000001","0,092623","0,000001","0,393915","0,000066","0,25",0,"0,14255","0,000001","0,191472","0,000002","0,113554","0,000002","0,45",0,"0,158714","0,000001","0,159555","0,000004","0,157952","0,000008","0,4",0,"0,095123",0,"0,267365","0,00002","0,057856",0,"0,55",0,"0,119577","0,000001","0,228071","0,000002","0,081031",0,"0,5",0,"0,074307",0,"0,311168","0,000073","0,042196",0,"0,599999",0,"0,036065",0,"0,473603","0,000098","0,018746",0,"0,750001",0
"results-2016-05-11-mir","similarity-matrix-image.top-mterms-only",0,2,4,4,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",500,1,"0,057862",0,"0,163797","0,000016","0,133157","0,00003","0,213133","0,000027","0,115146","0,000017","0,158525","0,000023","0,158525","0,000023","0,158525","0,000023","0,141295","0,000004","0,097607","0,000026","0,247048","0,000094","0,060822","0,000012","0,25",0,"0,042451",0,"0,430508","0,000037","0,022327",0,"0,450002",0,"0,050404",0,"0,376491","0,000056","0,02701",0,"0,400001",0,"0,031934",0,"0,550749","0,00008","0,016445",0,"0,549997",0,"0,036491",0,"0,48882","0,000021","0,018953",0,"0,499993",0,"0,028301","0,000001","0,615845","0,000244","0,014484",0,"0,600005",0,"0,021606","0,000001","0,81836","0,000515","0,010948",0,"0,750003",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,354,0,1,0,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,131398","0,000007","0,16976","0,000016","0,127984","0,000031","0,252593","0,000015","0,413157","0,000097","0,158363","0,000026","0,158363","0,000026","0,158363","0,000026","0,516061","0,000001","0,151383","0,000001","0,090109",0,"0,473096","0,000023","0,25",0,"0,167792","0,000022","0,1376","0,000013","0,214958","0,000044","0,45",0,"0,169134","0,000013","0,123999","0,000006","0,265933","0,000038","0,4",0,"0,149482","0,00003","0,169934","0,00003","0,133428","0,000028","0,55",0,"0,161554","0,000028","0,15301","0,000021","0,171111","0,000037","0,5",0,"0,132677","0,000032","0,189762","0,000047","0,101999","0,000022","0,6",0,"0,071548","0,000022","0,292544","0,000193","0,04076","0,000008","0,749999",0
"results-2016-05-13-mir","similarity-matrix-image",0,2,4,5,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",5000,1,"0,043798",0,"0,165652","0,000001","0,130676","0,000005","0,226535","0,000053","0,068529","0,000003","0,158171",0,"0,158171",0,"0,158172",0,"0,088371","0,000002","0,054094","0,000002","0,332431","0,000092","0,02945","0,000001","0,249998",0,"0,027186",0,"0,595129","0,000068","0,013911",0,"0,449993",0,"0,030746",0,"0,530262","0,000143","0,015832",0,"0,399996",0,"0,022648",0,"0,722259","0,000048","0,011505",0,"0,54993",0,"0,024671",0,"0,659255","0,00005","0,012571",0,"0,499998",0,"0,021091",0,"0,782688","0,000018","0,010689",0,"0,599981",0,"0,018083",0,"0,926739","0,000058","0,009131",0,"0,74989",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,23,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",5000,1,"0,043798",0,"0,165576","0,000001","0,130857","0,000003","0,225531","0,000023","0,068712","0,000002","0,158087",0,"0,158087",0,"0,158087",0,"0,088368","0,000002","0,054014","0,000002","0,331786","0,000081","0,029408","0,000001","0,249999",0,"0,027164",0,"0,595027","0,000064","0,013899",0,"0,450028",0,"0,030706",0,"0,529699","0,000145","0,015812",0,"0,399995",0,"0,02266",0,"0,720718","0,000039","0,011511",0,"0,550012",0,"0,024638",0,"0,657968","0,00004","0,012554",0,"0,500003",0,"0,021075",0,"0,781754","0,000021","0,010682",0,"0,599964",0,"0,018099",0,"0,926543","0,000072","0,009139",0,"0,750047",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,138,0,1,1,0,"0,01",100,"LDA",1,50,10,"0,165104","0,000003","0,173169","0,000004","0,123537","0,000007","0,289651","0,000008","0,483525","0,000074","0,158044","0,00001","0,158044","0,00001","0,158044","0,00001","0,617756","0,000108","0,141537","0,000007","0,079913","0,000005","0,621302","0,000805","0,25",0,"0,171935","0,000007","0,116444","0,000018","0,330015","0,000209","0,45",0,"0,167421","0,000008","0,106348","0,000013","0,395207","0,000324","0,4",0,"0,17035","0,000003","0,139533","0,000031","0,219448","0,000069","0,55",0,"0,172936","0,000004","0,127185","0,000021","0,271256","0,000137","0,5",0,"0,162306","0,000001","0,152982","0,00004","0,173357","0,000034","0,6",0,"0,104211",0,"0,206798","0,000065","0,069709","0,000001","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,216,0,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,133033",0,"0,171158","0,000029","0,126783","0,000023","0,26339","0,000023","0,411164","0,000103","0,157969","0,00007","0,157969","0,00007","0,157969","0,00007","0,520552","0,000238","0,151874","0,000006","0,089841","0,000004","0,491424","0,000101","0,25",0,"0,169217","0,000031","0,137406","0,000089","0,221381","0,00003","0,45",0,"0,171057","0,000029","0,124181","0,000049","0,276045","0,000047","0,4",0,"0,150158","0,000019","0,169328","0,000252","0,135711","0,00001","0,549999",0,"0,162251","0,000028","0,152121","0,000152","0,174851","0,000017","0,5",0,"0,133258","0,000015","0,189543","0,00045","0,103356","0,000003","0,6",0,"0,068886","0,000009","0,284695","0,002635","0,039301","0,000001","0,749999",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,31,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",5000,1,"0,043664",0,"0,165236","0,000001","0,129565","0,000003","0,228195","0,000031","0,067673","0,000002","0,157467",0,"0,157467",0,"0,157468",0,"0,088058","0,000002","0,053864","0,000001","0,330023","0,00011","0,029332","0,000001","0,249998",0,"0,027126",0,"0,591362","0,000084","0,013882",0,"0,449983",0,"0,030681",0,"0,52573","0,000214","0,015802",0,"0,399999",0,"0,022622",0,"0,720079","0,000064","0,011492",0,"0,550042",0,"0,024615",0,"0,655707","0,000068","0,012543",0,"0,50003",0,"0,021083",0,"0,777595","0,000039","0,010686",0,"0,600032",0,"0,018071",0,"0,919732","0,000004","0,009125",0,"0,749945",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,42,0,1,1,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,134301","0,000006","0,171015","0,000005","0,125409","0,000027","0,270231","0,00017","0,40022","0,000032","0,157301","0,000031","0,157301","0,000031","0,157301","0,000031","0,515029","0,000072","0,153962","0,000001","0,091477","0,000001","0,486226","0,000099","0,25",0,"0,168499","0,000007","0,138295","0,000029","0,21602","0,000017","0,45",0,"0,17085","0,000005","0,125094","0,000014","0,269921","0,000041","0,4",0,"0,147685","0,000018","0,16918","0,00011","0,131232",0,"0,55",0,"0,160909","0,00001","0,153012","0,000054","0,169985","0,000004","0,5",0,"0,130265","0,00003","0,188403","0,000207","0,099643","0,000006","0,599999",0,"0,066208","0,000027","0,279863","0,000656","0,037546","0,000008","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,351,1,1,0,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,132461","0,000054","0,169195","0,00002","0,126736","0,000034","0,255016","0,000011","0,403385","0,000004","0,15709","0,000033","0,15709","0,000033","0,15709","0,000033","0,512436","0,000053","0,153089","0,000008","0,091769","0,000004","0,461726","0,000008","0,25",0,"0,166228","0,000019","0,138508","0,00004","0,208123","0,000001","0,45",0,"0,169125","0,00002","0,125769","0,000027","0,258473","0,000002","0,4",0,"0,14757","0,000014","0,169376","0,000078","0,130865",0,"0,55",0,"0,159443","0,00002","0,153239","0,000064","0,166388",0,"0,499999",0,"0,130865","0,000012","0,187088","0,000106","0,100691","0,000001","0,6",0,"0,070092","0,000013","0,272472","0,000186","0,040219","0,000004","0,749999",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,11,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,113993","0,000002","0,163174","0,000025","0,12908","0,000068","0,222914","0,000041","0,425711","0,000092","0,156768","0,000037","0,156768","0,000037","0,156768","0,000037","0,485204","0,000003","0,13415",0,"0,077217",0,"0,510755","0,000053","0,25",0,"0,161974","0,000031","0,139148","0,000027","0,193777","0,000035","0,45",0,"0,161859","0,000019","0,118307","0,000011","0,256172","0,000044","0,4",0,"0,136282","0,000043","0,197999","0,000138","0,103911","0,00002","0,549999",0,"0,153354","0,000037","0,165234","0,000059","0,143085","0,000024","0,5",0,"0,11391","0,000031","0,238911","0,000213","0,074789","0,000011","0,6",0,"0,053415",0,"0,403982","0,000219","0,0286",0,"0,749996",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,315,1,1,1,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,131173","0,000002","0,168778","0,000066","0,127209","0,000137","0,253653","0,000106","0,406415","0,000083","0,156493","0,00012","0,156493","0,00012","0,156493","0,00012","0,510706","0,000208","0,151324","0,000014","0,090306","0,000007","0,466934",0,"0,25",0,"0,166153","0,000072","0,138479","0,000139","0,208571",0,"0,45",0,"0,168403","0,000063","0,124734","0,000078","0,26005",0,"0,4",0,"0,145687","0,000052","0,17098","0,000366","0,127574",0,"0,55",0,"0,158757","0,000063","0,153908","0,000227","0,164768",0,"0,5",0,"0,128093","0,000029","0,190708","0,000555","0,096931",0,"0,6",0,"0,065536","0,000003","0,288853","0,000986","0,037061","0,000003","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,155,1,1,0,30,1,1,"TfIdf-LSI",1,50,1,"0,131528","0,000018","0,170219","0,000008","0,124404","0,000002","0,269511","0,000058","0,505043",0,"0,15647","0,000013","0,15647","0,000013","0,15647","0,000013","0,591527","0,00002","0,119372","0,000001","0,06494",0,"0,73779",0,"0,25",0,"0,165684","0,000004","0,107717","0,000002","0,358734","0,000033","0,45",0,"0,155779","0,000004","0,094296","0,000002","0,447676","0,000019","0,4",0,"0,16654","0,000016","0,139857","0,000003","0,205919","0,000076","0,55",0,"0,169949","0,000007","0,122634","0,000002","0,276764","0,000058","0,5",0,"0,15282","0,000032","0,159491","0,000005","0,14683","0,000075","0,600001",0,"0,069105","0,000026","0,256968","0,000014","0,039945","0,000011","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,167,1,1,0,30,1,1,"TfIdf-LSI",1,50,1,"0,131581","0,000014","0,171029","0,000006","0,123309","0,000015","0,27958","0,000043","0,500015","0,000073","0,15629","0,00001","0,15629","0,00001","0,15629","0,00001","0,592456","0,000019","0,119034",0,"0,064701",0,"0,742869","0,000002","0,25",0,"0,166428","0,000004","0,108109","0,000002","0,361363","0,000023","0,45",0,"0,156468","0,000004","0,094616","0,000002","0,451875","0,00001","0,4",0,"0,16747","0,000014","0,14027","0,000002","0,207861","0,000068","0,55",0,"0,170774","0,000006","0,123081","0,000002","0,278853","0,000049","0,5",0,"0,153521","0,000025","0,159468","0,000002","0,148148","0,000065","0,6",0,"0,069389","0,000022","0,246079","0,000003","0,040417","0,00001","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,356,0,1,0,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119938","0,000001","0,163385","0,000001","0,12727","0,000001","0,228129",0,"0,487567","0,000016","0,156054","0,000003","0,156054","0,000003","0,156054","0,000003","0,553233","0,000016","0,124233","0,000001","0,069156","0,000001","0,610523","0,000048","0,25",0,"0,161369","0,000001","0,114005","0,000005","0,276406","0,000039","0,45",0,"0,154891","0,000003","0,099486","0,000004","0,349997","0,000051","0,4",0,"0,15673","0,000001","0,154438","0,000014","0,159204","0,000004","0,55",0,"0,162945","0,000001","0,132044","0,000008","0,212952","0,000018","0,5",0,"0,140729","0,000001","0,181637","0,000019","0,114902","0,000001","0,6",0,"0,066059",0,"0,317554","0,000036","0,036865",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,189,1,1,1,30,"0,01",100,"LDA",1,50,10,"0,162359","0,000006","0,171306","0,000005","0,123748","0,000018","0,279098","0,000085","0,487993","0,000441","0,155919","0,000015","0,155918","0,000015","0,155919","0,000015","0,615957","0,000036","0,140282","0,000005","0,079253","0,000003","0,61216","0,000562","0,25",0,"0,169774","0,000001","0,115131","0,000001","0,323948","0,00026","0,45",0,"0,165022",0,"0,104915","0,000002","0,387552","0,00035","0,4",0,"0,16778","0,000014","0,137887",0,"0,21457","0,000131","0,55",0,"0,170806","0,000007","0,125937",0,"0,265879","0,000192","0,5",0,"0,159657","0,000027","0,151173","0,000003","0,169332","0,00009","0,6",0,"0,1039","0,000033","0,204934","0,000052","0,069604","0,000018","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,69,0,5,5,0,"0,01",100,"LDA",1,50,10,"0,129962","0,000006","0,167333","0,000002","0,122956","0,000004","0,26198","0,000009","0,415567","0,000011","0,155535","0,000007","0,155535","0,000007","0,155535","0,000007","0,526077","0,000004","0,144222","0,000002","0,084288",0,"0,49919","0,000053","0,25",0,"0,166053","0,000002","0,131954","0,000002","0,22393",0,"0,45",0,"0,166804","0,000002","0,11877","0,000001","0,280084","0,000002","0,4",0,"0,149501","0,000005","0,163912","0,000016","0,137437","0,000001","0,55",0,"0,160349","0,000003","0,146788","0,000007","0,176689",0,"0,5",0,"0,133009","0,000005","0,183564","0,000031","0,104302","0,000001","0,600001",0,"0,066453","0,000001","0,272276","0,000101","0,037847",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,143,1,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,135813","0,000014","0,171453","0,000016","0,126762",0,"0,265761","0,000372","0,502543","0,000051","0,15538","0,00002","0,15538","0,00002","0,15538","0,00002","0,593069","0,000029","0,124224","0,000003","0,068121","0,000001","0,704182","0,000008","0,25",0,"0,168449","0,000012","0,111475","0,000005","0,344547","0,000068","0,45",0,"0,159983","0,000009","0,098366","0,000004","0,428244","0,000036","0,4",0,"0,166769","0,000028","0,141346","0,000006","0,203478","0,00011","0,55",0,"0,171286","0,000016","0,125713","0,000005","0,268743","0,000088","0,5",0,"0,152702","0,000044","0,157531","0,000008","0,148331","0,000098","0,6",0,"0,076443","0,00005","0,221485","0,000034","0,046245","0,000024","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,374,0,1,1,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119397","0,000002","0,162892","0,000005","0,128372","0,000004","0,222809","0,000006","0,488504","0,000038","0,155265","0,000007","0,155265","0,000007","0,155266","0,000007","0,550278","0,000034","0,124161","0,000003","0,069188","0,000001","0,604637","0,00003","0,25",0,"0,161108","0,000006","0,114573","0,000013","0,271856","0,000039","0,45",0,"0,154512","0,000007","0,099694","0,000008","0,343915","0,000053","0,4",0,"0,155296","0,000002","0,155223","0,000032","0,155602","0,000008","0,55",0,"0,162351","0,000003","0,132865","0,00002","0,209063","0,000023","0,5",0,"0,13922","0,000001","0,183312","0,000044","0,112332","0,000002","0,6",0,"0,06514",0,"0,322563","0,000003","0,036228",0,"0,750003",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,152,0,1,0,30,1,1,"TfIdf-LSI",1,50,1,"0,130888","0,000016","0,169228","0,000007","0,123911","0,000009","0,266964","0,000002","0,504974","0,000032","0,15525","0,000013","0,15525","0,000013","0,15525","0,000013","0,590931","0,000018","0,119501","0,000001","0,065042",0,"0,734463","0,000001","0,25",0,"0,165049","0,000004","0,107511","0,000001","0,355085","0,000024","0,45",0,"0,155778","0,000003","0,094421","0,000001","0,444883","0,000005","0,4",0,"0,165459","0,000012","0,139264","0,000002","0,203893","0,000061","0,55",0,"0,169112","0,000006","0,12226","0,000001","0,27423","0,000049","0,5",0,"0,15169","0,000031","0,158769","0,000005","0,145347","0,000069","0,6",0,"0,068069","0,000026","0,254068","0,000018","0,039323","0,000011","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,164,0,1,0,30,1,1,"TfIdf-LSI",1,50,1,"0,131049","0,000015","0,170276","0,000006","0,123162","0,000011","0,276115","0,000018","0,501074","0,000049","0,155201","0,000009","0,155201","0,000009","0,155201","0,000009","0,592518","0,00002","0,119193",0,"0,064807",0,"0,741255",0,"0,25",0,"0,165821","0,000003","0,107829","0,000001","0,358777","0,00002","0,45",0,"0,15619","0,000004","0,094519","0,000002","0,449445","0,000011","0,4",0,"0,16625","0,00001","0,139373","0,000001","0,20607","0,000054","0,55",0,"0,17017","0,000005","0,122767","0,000001","0,277248","0,000041","0,5",0,"0,152192","0,000022","0,157962","0,000001","0,146975","0,00006","0,6",0,"0,069182","0,000018","0,241839","0,000001","0,040391","0,000008","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,131,1,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,135813","0,000012","0,171058","0,000014","0,125326","0,000022","0,269786","0,00001","0,498599","0,00007","0,155073","0,000017","0,155073","0,000017","0,155073","0,000017","0,592223","0,000025","0,1245","0,000002","0,068326","0,000001","0,700063","0,000009","0,25",0,"0,168156","0,000011","0,111403","0,000005","0,342783","0,00006","0,45",0,"0,159644","0,000008","0,098261","0,000004","0,425384","0,000032","0,4",0,"0,166168","0,000023","0,141146","0,000005","0,20209","0,000091","0,55",0,"0,170938","0,000014","0,125631","0,000005","0,267398","0,000075","0,5",0,"0,15237","0,000037","0,15779","0,000006","0,147459","0,000084","0,6",0,"0,076261","0,000059","0,224527","0,000071","0,045975","0,000027","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,293,1,1,0,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119585","0,000001","0,162689","0,000002","0,124886","0,000019","0,23422","0,000095","0,482152","0,000011","0,154985","0,000004","0,154984","0,000004","0,154985","0,000004","0,552998","0,000025","0,123792",0,"0,068909",0,"0,608434","0,000078","0,25",0,"0,161016","0,000002","0,113715","0,000007","0,276137","0,000044","0,45",0,"0,154495","0,000002","0,09922","0,000004","0,349342","0,000072","0,4",0,"0,155834","0,000001","0,153714","0,00002","0,158193","0,000009","0,55",0,"0,161943","0,000002","0,131239","0,000012","0,211715","0,000023","0,5",0,"0,140455","0,000001","0,181717","0,000032","0,114543","0,000002","0,600001",0,"0,065385",0,"0,316737","0,000001","0,036455",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,326,0,1,1,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119288","0,000001","0,1627","0,000002","0,12588","0,00001","0,230252","0,000019","0,482502","0,000001","0,154979","0,000005","0,154979","0,000005","0,154979","0,000005","0,550577","0,000031","0,124241","0,000002","0,06922","0,000001","0,605926","0,000033","0,25",0,"0,161254","0,000003","0,114581","0,000009","0,272593","0,000045","0,45",0,"0,155071","0,000005","0,100006","0,000006","0,34566","0,000053","0,4",0,"0,154997","0,000001","0,154743","0,000027","0,155471","0,000009","0,55",0,"0,162014","0,000002","0,132465","0,000015","0,208884","0,000023","0,5",0,"0,138787",0,"0,182563","0,000035","0,112046","0,000003","0,6",0,"0,064405",0,"0,319239","0,000004","0,035815",0,"0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,368,0,1,1,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119421","0,000001","0,162587","0,000004","0,126835","0,000001","0,226462","0,000033","0,485194","0,000106","0,154838","0,000007","0,154838","0,000007","0,154838","0,000007","0,550565","0,000051","0,124496","0,000002","0,069387","0,000001","0,605387","0,000065","0,25",0,"0,160922","0,000005","0,114471","0,000014","0,271567","0,000066","0,45",0,"0,154978","0,000007","0,100037","0,000009","0,34461","0,000077","0,4",0,"0,154907","0,000001","0,15465","0,000039","0,155516","0,000017","0,55",0,"0,161908","0,000003","0,132487","0,000023","0,208695","0,00004","0,5",0,"0,138568","0,000001","0,181961","0,000036","0,112057","0,000011","0,6",0,"0,064775","0,000002","0,319916","0,000002","0,036037","0,000001","0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,27,0,1,1,0,"0,01",100,"LDA",1,50,10,"0,169322","0,000001","0,171628","0,000003","0,121061","0,000003","0,2948",0,"0,496733","0,000017","0,154732","0,000027","0,154732","0,000027","0,154732","0,000027","0,638054","0,000011","0,140914","0,000002","0,079104","0,000001","0,644924","0,000076","0,25",0,"0,169868","0,000001","0,111954",0,"0,351959","0,000031","0,45",0,"0,165496",0,"0,103131",0,"0,418777","0,000048","0,4",0,"0,169152","0,000005","0,131874","0,000003","0,235814","0,000006","0,55",0,"0,171443","0,000003","0,121542","0,000001","0,290868","0,000019","0,5",0,"0,162877","0,000012","0,144087","0,000016","0,187326","0,000006","0,600001",0,"0,110636","0,000035","0,199079","0,000327","0,076662","0,000009","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,248,0,1,0,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,120241",0,"0,162625",0,"0,123819","0,000011","0,237571","0,000095","0,486317",0,"0,154665",0,"0,154665",0,"0,154665",0,"0,559826","0,000048","0,122614","0,000001","0,068067",0,"0,617729","0,00011","0,25",0,"0,160196","0,000002","0,111477","0,000009","0,285335","0,000098","0,45",0,"0,153226","0,000004","0,097444","0,000006","0,359263","0,000122","0,4",0,"0,156659","0,000001","0,149799","0,000016","0,164556","0,000043","0,55",0,"0,162306",0,"0,128682","0,000012","0,220319","0,000075","0,5",0,"0,141713","0,000005","0,176031","0,000016","0,118786","0,000024","0,599999",0,"0,067325","0,000004","0,312014","0,000017","0,037734","0,000001","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,329,1,1,1,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119161","0,000002","0,162202","0,000004","0,123783","0,000021","0,23599","0,000066","0,478791","0,000004","0,154651","0,000011","0,154651","0,000011","0,154651","0,000011","0,552171","0,000035","0,124007","0,000002","0,069095","0,000001","0,604435","0,000046","0,25",0,"0,160658","0,000004","0,113893","0,00001","0,273125","0,000046","0,45",0,"0,154473","0,000006","0,099501","0,000007","0,345806","0,000057","0,4",0,"0,155277","0,000004","0,153877","0,000037","0,156949","0,000006","0,55",0,"0,161741","0,000004","0,131648","0,00002","0,210074","0,000022","0,5",0,"0,139247","0,000001","0,181066","0,000044","0,113232","0,000003","0,6",0,"0,064818",0,"0,316096",0,"0,036112",0,"0,750004",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,269,1,1,1,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119677",0,"0,162467",0,"0,125805","0,000001","0,22941","0,000027","0,48977","0,000081","0,154635","0,000001","0,154635","0,000001","0,154635","0,000001","0,557314","0,000024","0,12295",0,"0,068329",0,"0,613033","0,00006","0,25",0,"0,16033","0,000001","0,112165","0,000004","0,281386","0,000059","0,45",0,"0,153454","0,000002","0,097932","0,000003","0,354796","0,000069","0,4",0,"0,15636",0,"0,151265","0,00001","0,161992","0,000017","0,55",0,"0,162101",0,"0,129537","0,000006","0,216824","0,000034","0,5",0,"0,141363","0,000001","0,17833","0,000011","0,117172","0,000007","0,6",0,"0,066793","0,000002","0,311975","0,000041","0,0374","0,000001","0,749997",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,380,0,1,1,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119206","0,000004","0,162513","0,000009","0,125618","0,000026","0,230688","0,000026","0,481386",0,"0,15461","0,000013","0,15461","0,000013","0,15461","0,000013","0,550149","0,000056","0,124463","0,000004","0,069379","0,000002","0,604532","0,000034","0,25",0,"0,161043","0,000012","0,114678","0,000022","0,271168","0,000046","0,45",0,"0,154974","0,000012","0,100094","0,000012","0,34399","0,000064","0,4",0,"0,154678","0,000004","0,154745","0,000055","0,154995","0,000012","0,55",0,"0,161588","0,000008","0,132396","0,000034","0,207901","0,000027","0,5",0,"0,138358",0,"0,182134","0,000069","0,111732","0,000005","0,6",0,"0,064756",0,"0,318381","0,000001","0,036044",0,"0,749997",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,362,0,1,1,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119568",0,"0,16236","0,000001","0,124968","0,000001","0,231708","0,000001","0,481649","0,000027","0,154601","0,000002","0,154601","0,000002","0,154601","0,000002","0,55141","0,000038","0,124013","0,000001","0,069091","0,000001","0,605013","0,000054","0,25",0,"0,160746","0,000001","0,11404","0,000007","0,272825","0,000073","0,45",0,"0,154583","0,000004","0,099597","0,000006","0,34577","0,000078","0,4",0,"0,154965",0,"0,154041","0,000021","0,156161","0,000019","0,55",0,"0,161575","0,000001","0,131742","0,000013","0,209289","0,000038","0,5",0,"0,139117","0,000001","0,181701","0,00002","0,112825","0,00001","0,6",0,"0,065106","0,000002","0,318243","0,000027","0,036263","0,000001","0,749999",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,29,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,135222","0,000016","0,170543","0,000019","0,123397","0,000021","0,276269",0,"0,492669","0,000045","0,15454","0,000022","0,15454","0,000022","0,15454","0,000022","0,591644","0,000023","0,124671","0,000004","0,068456","0,000001","0,697216","0,000029","0,25",0,"0,167855","0,000014","0,111372","0,000006","0,34059","0,000071","0,45",0,"0,159524","0,000011","0,098304","0,000004","0,422879","0,000048","0,4",0,"0,165155","0,000031","0,140581","0,000009","0,200241","0,000104","0,55",0,"0,170141","0,000022","0,125278","0,000008","0,265102","0,000099","0,5",0,"0,151346","0,000045","0,15713","0,000011","0,14611","0,000092","0,6",0,"0,075455","0,000052","0,224038","0,000063","0,045408","0,000024","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,347,1,1,0,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119164","0,000001","0,161693","0,000002","0,127317","0,000007","0,22167","0,00001","0,491283","0,000001","0,154532","0,000004","0,154532","0,000004","0,154532","0,000004","0,553347","0,000021","0,123688","0,000001","0,068847",0,"0,608206","0,000034","0,25",0,"0,16013","0,000003","0,113025","0,000007","0,274912","0,000028","0,45",0,"0,153834","0,000003","0,098764","0,000004","0,348136","0,000042","0,4",0,"0,155274","0,000001","0,152941","0,000018","0,157826","0,000006","0,55",0,"0,161317","0,000002","0,130601","0,00001","0,211169","0,000016","0,5",0,"0,139221",0,"0,179763","0,000022","0,113666","0,000002","0,6",0,"0,064976",0,"0,316264","0,00002","0,036208",0,"0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,317,1,1,1,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119081","0,000001","0,162233","0,000002","0,124528","0,000004","0,232761","0,000002","0,480227","0,000004","0,154367","0,000006","0,154367","0,000006","0,154367","0,000006","0,551084","0,000013","0,123862",0,"0,069016",0,"0,603447","0,000063","0,25",0,"0,160755","0,000002","0,114131","0,000006","0,272073","0,000024","0,45",0,"0,154302","0,000002","0,099451","0,000003","0,344419","0,00004","0,4",0,"0,154707","0,000002","0,153931","0,000017","0,155583","0,000002","0,550001",0,"0,161458","0,000002","0,131777","0,000009","0,208582","0,00001","0,5",0,"0,138394","0,000001","0,180957","0,000022","0,112076",0,"0,6",0,"0,064561",0,"0,31637","0,000026","0,03595",0,"0,749999",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,53,0,1,5,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,120797",0,"0,162701",0,"0,124478",0,"0,234807","0,000001","0,487554","0,00004","0,154332",0,"0,154332",0,"0,154332",0,"0,55887","0,000023","0,123068",0,"0,068319",0,"0,619839","0,000066","0,25",0,"0,160409",0,"0,111743","0,000003","0,284602","0,000071","0,45",0,"0,15339","0,000001","0,0976","0,000002","0,35855","0,000086","0,4",0,"0,156496","0,000001","0,150213","0,000006","0,163507","0,000024","0,55",0,"0,162287",0,"0,128946","0,000006","0,219188","0,00004","0,5",0,"0,141649","0,000003","0,17704","0,000005","0,118128","0,000011","0,599999",0,"0,067702","0,000001","0,31564","0,000048","0,037918",0,"0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,47,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119342","0,000001","0,16188","0,000001","0,125397","0,000001","0,228309","0,000001","0,491943","0,000037","0,154276","0,000002","0,154276","0,000002","0,154276","0,000002","0,559432","0,000033","0,122492","0,000001","0,068039",0,"0,613778","0,0001","0,25",0,"0,159637","0,000003","0,111247","0,000008","0,283128","0,000066","0,45",0,"0,152634","0,000004","0,097199","0,000005","0,355911","0,000079","0,4",0,"0,156396",0,"0,149866","0,000016","0,163777","0,000021","0,55",0,"0,161508","0,000001","0,128294","0,000012","0,218372","0,000042","0,5",0,"0,141779",0,"0,176595","0,00002","0,118547","0,000008","0,6",0,"0,067225","0,000001","0,311177","0,00001","0,037683",0,"0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,140,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,134712","0,000017","0,170762","0,000022","0,124157","0,000012","0,27338","0,000052","0,494685","0,000001","0,154272","0,000027","0,154272","0,000027","0,154272","0,000027","0,591813","0,000019","0,12431","0,000003","0,068204","0,000001","0,700901","0,000013","0,25",0,"0,168038","0,000017","0,111493","0,000008","0,340963","0,000061","0,45",0,"0,159773","0,000014","0,098427","0,000006","0,424136","0,00004","0,4",0,"0,16587","0,000034","0,14124","0,000013","0,200974","0,000099","0,55",0,"0,170593","0,000023","0,125631","0,00001","0,265689","0,000083","0,5",0,"0,151445","0,000047","0,157098","0,000015","0,146298","0,000089","0,6",0,"0,075267","0,00005","0,219628","0,000058","0,045455","0,000023","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,296,0,1,0,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119702","0,000001","0,162327","0,000001","0,125112","0,000002","0,23131","0,000053","0,484668","0,000116","0,154264","0,000001","0,154264","0,000001","0,154264","0,000001","0,554163","0,000025","0,123892","0,000001","0,068957",0,"0,609563","0,00005","0,25",0,"0,160468","0,000001","0,113147","0,000006","0,276251","0,000051","0,45",0,"0,154029","0,000001","0,098819","0,000003","0,349517","0,000077","0,4",0,"0,155234",0,"0,152298","0,000013","0,158471","0,000015","0,55",0,"0,161521",0,"0,130485","0,000007","0,212234","0,000034","0,5",0,"0,139601",0,"0,179346","0,000018","0,114358","0,000005","0,6",0,"0,065565",0,"0,314191","0,000014","0,036602",0,"0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,128,0,1,1,0,1,1,"TfIdf-LSI",1,50,1,"0,135474","0,000014","0,170456","0,000016","0,124178","0,000012","0,271761","0,000013","0,496556","0,000012","0,154202","0,000017","0,154202","0,000017","0,154202","0,000017","0,592823","0,000023","0,124591","0,000003","0,0684","0,000001","0,698089","0,000013","0,25",0,"0,16752","0,000011","0,11099","0,000005","0,341409","0,000048","0,45",0,"0,159492","0,00001","0,098206","0,000004","0,424255","0,000038","0,4",0,"0,165597","0,000023","0,140467","0,000006","0,201774","0,000085","0,55",0,"0,170373","0,000016","0,125153","0,000006","0,26678","0,000072","0,5",0,"0,151453","0,000037","0,15647","0,000007","0,146887","0,000082","0,6",0,"0,075793","0,000052","0,223388","0,00006","0,04568","0,000024","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,242,0,1,0,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119458",0,"0,162078","0,000001","0,127348","0,000004","0,22297","0,000008","0,495132","0,000004","0,154145","0,000001","0,154145","0,000001","0,154145","0,000001","0,557819","0,000021","0,123033","0,000001","0,068354",0,"0,615203","0,000053","0,25",0,"0,160177","0,000002","0,11195","0,000005","0,281765","0,000039","0,45",0,"0,153332","0,000003","0,097782","0,000003","0,355459","0,000055","0,4",0,"0,15592",0,"0,150389","0,000011","0,162033","0,000012","0,55",0,"0,161826","0,000001","0,129105","0,000008","0,217033","0,000024","0,5",0,"0,140996",0,"0,177096","0,000011","0,117185","0,000005","0,6",0,"0,06662",0,"0,310884","0,000014","0,037308",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,245,1,1,0,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119572","0,000001","0,161893","0,000001","0,125054","0,000008","0,229779","0,000023","0,489228","0,000002","0,15412","0,000002","0,15412","0,000002","0,15412","0,000002","0,557699","0,000033","0,122928","0,000001","0,068298",0,"0,614564","0,000061","0,25",0,"0,159794","0,000002","0,111722","0,000007","0,281021","0,000061","0,45",0,"0,152803","0,000003","0,097467","0,000004","0,354092","0,00008","0,4",0,"0,155958",0,"0,150576","0,000016","0,161992","0,000021","0,55",0,"0,16146","0,000001","0,128903","0,000011","0,216418","0,000038","0,5",0,"0,141103","0,000001","0,177616","0,000017","0,117153","0,000009","0,6",0,"0,067079","0,000001","0,31254","0,000027","0,037572",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,332,0,1,1,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119261","0,000002","0,161898","0,000004","0,126141","0,000005","0,225987",0,"0,485608","0,000037","0,154113","0,000006","0,154113","0,000006","0,154113","0,000006","0,551151","0,000051","0,123847","0,000002","0,069","0,000001","0,604226","0,000063","0,25",0,"0,160246","0,000005","0,11377","0,000015","0,271737","0,000075","0,45",0,"0,153975","0,000006","0,099235","0,000008","0,344314","0,000103","0,4",0,"0,154438","0,000001","0,153767","0,000035","0,155471","0,000021","0,55",0,"0,161265","0,000003","0,131631","0,000023","0,208728","0,000046","0,5",0,"0,138725",0,"0,181506","0,000048","0,112443","0,000009","0,6",0,"0,065411","0,000001","0,320854",0,"0,036418",0,"0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,341,1,1,0,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119158","0,000001","0,161745","0,000001","0,126097","0,000008","0,225784","0,000025","0,487235",0,"0,154096","0,000003","0,154096","0,000003","0,154096","0,000003","0,552564","0,000022","0,123589","0,000001","0,068803","0,000001","0,606893","0,000053","0,25",0,"0,160057","0,000003","0,113169","0,000008","0,273682","0,000034","0,45",0,"0,153724","0,000003","0,09879","0,000004","0,346756","0,000054","0,4",0,"0,154734",0,"0,152936","0,000016","0,156726","0,000008","0,55",0,"0,161447","0,000002","0,13106","0,000011","0,210448","0,000019","0,5",0,"0,138575",0,"0,17949","0,000016","0,11292","0,000004","0,6",0,"0,06504",0,"0,317578","0,00001","0,03623",0,"0,749996",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,320,0,1,1,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119196","0,000002","0,161722","0,000001","0,125925","0,000001","0,225954","0,000002","0,485825","0,00006","0,15405","0,000005","0,15405","0,000005","0,15405","0,000005","0,551663","0,000052","0,124158","0,000002","0,069164","0,000001","0,606428","0,000057","0,25",0,"0,160123","0,000005","0,11356","0,000013","0,272155","0,000069","0,45",0,"0,153898","0,000006","0,099118","0,000008","0,344873","0,000086","0,4",0,"0,154402",0,"0,153341","0,00003","0,155843","0,000025","0,550001",0,"0,161379","0,000001","0,131529","0,000019","0,209342","0,000052","0,5",0,"0,138252",0,"0,180335","0,00005","0,112278","0,000008","0,599999",0,"0,064733",0,"0,316521","0,000001","0,036054",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,350,0,1,0,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119623",0,"0,161862",0,"0,125175","0,000002","0,229105","0,000019","0,484875","0,000002","0,154041","0,000001","0,154041","0,000001","0,154041","0,000001","0,55268","0,000016","0,123663",0,"0,068843",0,"0,607358","0,000071","0,25",0,"0,160281",0,"0,113246","0,000003","0,274479","0,000049","0,45",0,"0,153952","0,000001","0,098877","0,000002","0,347928","0,000074","0,4",0,"0,154605",0,"0,152689","0,000007","0,156686","0,00001","0,55",0,"0,161242",0,"0,130739","0,000004","0,210527","0,00003","0,5",0,"0,139126","0,000001","0,180374","0,000006","0,113276","0,000004","0,6",0,"0,065724",0,"0,31855","0,000038","0,036643",0,"0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,236,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119469",0,"0,162044","0,000001","0,125538",0,"0,228566","0,000026","0,490058","0,000113","0,154029","0,000003","0,154029","0,000003","0,154029","0,000003","0,557286","0,000047","0,122713","0,000001","0,068187","0,000001","0,612987","0,000113","0,25",0,"0,159598","0,000003","0,111637","0,00001","0,280621","0,000099","0,45",0,"0,153049","0,000006","0,097653","0,000008","0,354598","0,000106","0,4",0,"0,155839",0,"0,150794","0,000023","0,161584","0,000029","0,55",0,"0,161639","0,000001","0,129176","0,000015","0,21648","0,00006","0,5",0,"0,140446",0,"0,177391","0,00003","0,1164","0,000011","0,6",0,"0,066346",0,"0,312562","0,000006","0,037112",0,"0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,272,0,1,1,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119892","0,000001","0,162497","0,000001","0,124997","0,000001","0,232171","0,000001","0,489841","0,000025","0,154015","0,000002","0,154015","0,000002","0,154015","0,000002","0,559371","0,000036","0,12273","0,000001","0,068153","0,000001","0,616397","0,000066","0,25",0,"0,160139","0,000002","0,111474","0,000007","0,284795","0,00007","0,45",0,"0,152979","0,000003","0,097318","0,000005","0,358062","0,000087","0,4",0,"0,156328",0,"0,149819","0,000016","0,163707","0,000024","0,55",0,"0,162036",0,"0,128593","0,000009","0,219418","0,000051","0,500001",0,"0,141616","0,000001","0,176535","0,000022","0,11837","0,000011","0,6",0,"0,067444",0,"0,31317","0,000007","0,037791",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,266,0,1,1,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,11966","0,000001","0,162196","0,000004","0,122963","0,000008","0,238328","0,000002","0,482492","0,000019","0,153985","0,000004","0,153985","0,000004","0,153985","0,000004","0,557485","0,000045","0,123106","0,000002","0,068439","0,000001","0,612211","0,00007","0,25",0,"0,160074","0,000007","0,112034","0,000015","0,281029","0,000062","0,45",0,"0,153221","0,000008","0,097853","0,000009","0,353778","0,000078","0,4",0,"0,155559",0,"0,150349","0,000028","0,161494","0,000023","0,55",0,"0,161556","0,000002","0,129121","0,000019","0,216331","0,000046","0,5",0,"0,140699",0,"0,177114","0,000037","0,116857","0,000007","0,6",0,"0,066446","0,000001","0,312914","0,000019","0,037169",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,260,0,1,0,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119849","0,000001","0,161581","0,000001","0,124163",0,"0,231293","0,00001","0,489047","0,000082","0,153965","0,000003","0,153965","0,000003","0,153965","0,000003","0,558979","0,000051","0,122537","0,000001","0,068023","0,000001","0,617439","0,000099","0,25",0,"0,159645","0,000003","0,111239","0,000011","0,283428","0,000089","0,45",0,"0,15289","0,000005","0,097291","0,000006","0,357663","0,000113","0,4",0,"0,155724",0,"0,149509","0,000026","0,162876","0,000032","0,55",0,"0,161319","0,000001","0,128278","0,000016","0,217905","0,000062","0,5",0,"0,141092","0,000001","0,176415","0,000031","0,117754","0,000015","0,6",0,"0,066879","0,000002","0,311319","0,000019","0,037464","0,000001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,377,1,1,1,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,118634","0,000001","0,161455","0,000001","0,126398",0,"0,223426","0,000004","0,488523","0,000032","0,153941","0,000002","0,153941","0,000002","0,153941","0,000002","0,552754","0,000014","0,123596","0,000001","0,068852",0,"0,603455","0,00005","0,25",0,"0,159539","0,000001","0,112891","0,000004","0,272181","0,000034","0,45",0,"0,15335","0,000002","0,098641","0,000003","0,344693","0,000047","0,4",0,"0,154494",0,"0,152506","0,00001","0,156632","0,000005","0,55",0,"0,161076","0,000001","0,130775","0,000007","0,209855","0,000016","0,5",0,"0,139284",0,"0,180311","0,000007","0,113498","0,000002","0,599999",0,"0,064976",0,"0,315522","0,000038","0,036218",0,"0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,38,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119618",0,"0,161593","0,000001","0,122983","0,000004","0,23564","0,000005","0,484409","0,000005","0,15393","0,000001","0,153929","0,000001","0,15393","0,000001","0,55808","0,000021","0,122714",0,"0,068179",0,"0,613364","0,000046","0,25",0,"0,159541","0,000002","0,11146","0,000005","0,280949","0,00004","0,45",0,"0,152717","0,000002","0,09738","0,000003","0,354154","0,000053","0,4",0,"0,155628",0,"0,149956","0,000012","0,161906","0,000011","0,55",0,"0,161257","0,000001","0,128587","0,000008","0,216453","0,000023","0,5",0,"0,140593",0,"0,176253","0,000013","0,117008","0,000005","0,6",0,"0,066485","0,000001","0,310033","0,000025","0,037235",0,"0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,287,1,1,1,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,11975","0,000002","0,161866","0,000001","0,125846","0,000001","0,226774","0,000002","0,492707","0,000051","0,153822","0,000002","0,153822","0,000002","0,153822","0,000002","0,558984","0,000039","0,122825","0,000001","0,068222","0,000001","0,615714","0,000081","0,25",0,"0,159858","0,000003","0,111502","0,000009","0,282958","0,000076","0,45",0,"0,153014","0,000005","0,097461","0,000006","0,356644","0,000096","0,4",0,"0,155969",0,"0,149746","0,000019","0,163024","0,000024","0,55",0,"0,161669","0,000001","0,128581","0,000013","0,218174","0,000049","0,5",0,"0,141247",0,"0,176259","0,000026","0,117965","0,000007","0,600001",0,"0,067201",0,"0,312148","0,000013","0,037654",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,314,0,1,1,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119229","0,000001","0,161956","0,000003","0,125233","0,000015","0,22959","0,00003","0,482645",0,"0,15382","0,000005","0,15382","0,000005","0,15382","0,000005","0,55097","0,000035","0,123871","0,000002","0,068996","0,000001","0,605549","0,000045","0,25",0,"0,160656","0,000004","0,114048","0,000011","0,272269","0,000049","0,45",0,"0,154475","0,000005","0,099529","0,000007","0,345532","0,000067","0,4",0,"0,154182","0,000001","0,153588","0,000026","0,155023","0,000012","0,55",0,"0,161202","0,000003","0,131639","0,000019","0,208312","0,000025","0,5",0,"0,13766",0,"0,1807","0,000025","0,111281","0,000006","0,599999",0,"0,064312",0,"0,317671","0,000008","0,035778",0,"0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,302,0,1,0,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,118925","0,000001","0,161383","0,000001","0,122448","0,000002","0,236636",0,"0,478383","0,00002","0,153799","0,000003","0,153799","0,000003","0,153799","0,000003","0,553169","0,000019","0,123407","0,000001","0,068706","0,000001","0,605781","0,00006","0,25",0,"0,159696","0,000002","0,112831","0,000006","0,273567","0,000043","0,45",0,"0,153243","0,000003","0,098454","0,000004","0,346052","0,000064","0,4",0,"0,154509","0,000001","0,152289","0,000014","0,156928","0,000006","0,55",0,"0,160693","0,000001","0,130224","0,00001","0,21004","0,00002","0,5",0,"0,139003",0,"0,179749","0,000012","0,113367","0,000003","0,6",0,"0,065219",0,"0,317382","0,000027","0,036345",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,263,1,1,0,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,11917",0,"0,16169","0,000002","0,123765","0,000001","0,233129","0,000001","0,488305","0,000037","0,153778","0,000003","0,153778","0,000003","0,153778","0,000003","0,559215","0,000033","0,122203",0,"0,067821",0,"0,616984","0,000077","0,25",0,"0,159203","0,000003","0,110759","0,000008","0,283529","0,000061","0,45",0,"0,152211","0,000003","0,096748","0,000004","0,357297","0,000082","0,4",0,"0,155611",0,"0,149195","0,000021","0,162867","0,000016","0,55",0,"0,161403","0,000001","0,128035","0,000012","0,218709","0,000037","0,5",0,"0,140908",0,"0,175793","0,000027","0,117701","0,000007","0,6",0,"0,066976",0,"0,313119",0,"0,037499",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,299,1,1,0,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,118883",0,"0,160958","0,000001","0,12471","0,000008","0,227205","0,000025","0,486212","0,000001","0,153766","0,000003","0,153766","0,000003","0,153766","0,000003","0,55371","0,000031","0,1232","0,000001","0,068586",0,"0,605069","0,000065","0,25",0,"0,159328","0,000002","0,112424","0,000007","0,273864","0,000049","0,45",0,"0,15328","0,000003","0,098382","0,000005","0,347327","0,000063","0,4",0,"0,154273",0,"0,151729","0,00002","0,157126","0,000013","0,55",0,"0,16056","0,000001","0,129858","0,000012","0,210631","0,000028","0,5",0,"0,138872",0,"0,178897","0,000021","0,113585","0,000006","0,6",0,"0,065471",0,"0,315994","0,000006","0,036518",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,305,1,1,0,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,11862","0,000002","0,161793","0,000004","0,12742","0,000013","0,221838","0,000013","0,490254","0,000001","0,153758","0,000008","0,153758","0,000008","0,153758","0,000008","0,552721","0,000033","0,123618","0,000002","0,068844","0,000001","0,605183","0,00004","0,25",0,"0,159976","0,000006","0,113194","0,000012","0,273203","0,000037","0,45",0,"0,153566","0,000005","0,098765","0,000006","0,345592","0,000061","0,4",0,"0,154433","0,000003","0,152635","0,000032","0,156509","0,000007","0,55",0,"0,161348","0,000003","0,131082","0,000018","0,210178","0,000023","0,5",0,"0,138826",0,"0,180062","0,000036","0,113069","0,000004","0,6",0,"0,064902",0,"0,316067","0,000004","0,036164",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,174,0,1,1,30,"0,01",100,"LDA",1,50,10,"0,161376","0,000022","0,169492","0,000002","0,120598","0,000006","0,285394","0,000035","0,501238","0,000698","0,153716","0,000004","0,153716","0,000004","0,153716","0,000004","0,633113","0,000328","0,136478","0,000003","0,076437","0,000002","0,638122","0,000583","0,25",0,"0,166572","0,000001","0,109897","0,000011","0,346707","0,000631","0,45",0,"0,16165","0,000005","0,100672","0,00001","0,412798","0,000624","0,4",0,"0,167369","0,00001","0,131498","0,000011","0,232313","0,000495","0,55",0,"0,168571","0,000001","0,119919","0,000011","0,286215","0,000601","0,5",0,"0,160682","0,000029","0,144051","0,000011","0,183314","0,000367","0,599999",0,"0,109067","0,00006","0,19776","0,000015","0,075624","0,000063","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,383,1,1,1,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119213","0,000001","0,161613",0,"0,123074","0,000005","0,235531","0,000026","0,478103",0,"0,153685","0,000003","0,153685","0,000003","0,153685","0,000003","0,551885","0,000016","0,124039","0,000001","0,069124",0,"0,603722","0,000049","0,25",0,"0,160156","0,000001","0,113558","0,000005","0,271944","0,000038","0,45",0,"0,154053","0,000002","0,099241","0,000003","0,344512","0,00005","0,4",0,"0,154104","0,000001","0,152774","0,000013","0,155568","0,000005","0,550001",0,"0,160911",0,"0,131016","0,000007","0,208708","0,00002","0,5",0,"0,138345",0,"0,179978","0,000018","0,112399","0,000001","0,6",0,"0,064762",0,"0,316378","0,000025","0,036074",0,"0,750004",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,59,0,5,0,0,1,1,"TfIdf-LSI",1,50,1,"0,146438","0,000001","0,167726","0,000001","0,11952","0,000001","0,281116",0,"0,46848","0,000047","0,153672","0,000003","0,153672","0,000003","0,153672","0,000003","0,589135","0,000141","0,134013","0,000002","0,07497","0,000001","0,630985","0,000003","0,25",0,"0,167178","0,000001","0,115338","0,000005","0,304139","0,000067","0,45",0,"0,163392","0,000002","0,104563","0,000003","0,373926","0,000053","0,4",0,"0,161434",0,"0,140773","0,00002","0,189906","0,000084","0,549999",0,"0,166519",0,"0,126911","0,000007","0,242667","0,000096","0,5",0,"0,150416","0,000003","0,158018","0,000042","0,14421","0,000074","0,6",0,"0,082315","0,000024","0,271604","0,000122","0,048611","0,000014","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,71,0,5,5,0,1,1,"TfIdf-LSI",1,50,1,"0,147262","0,000002","0,170264",0,"0,118503","0,000001","0,302405","0,000014","0,458761","0,00001","0,153664","0,000004","0,153664","0,000004","0,153664","0,000004","0,593622","0,000135","0,133744","0,000001","0,074525","0,000001","0,651292",0,"0,25",0,"0,169922",0,"0,116535","0,000002","0,313915","0,000061","0,45",0,"0,165865","0,000002","0,105602","0,000002","0,386544","0,000027","0,4",0,"0,163447",0,"0,140868","0,000014","0,195246","0,00008","0,55",0,"0,169283",0,"0,128035","0,000006","0,250212","0,000073","0,5",0,"0,15157","0,000002","0,156189","0,000038","0,147861","0,000067","0,600001",0,"0,083358","0,000018","0,256916","0,000194","0,049878","0,000013","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,338,0,1,0,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119123","0,000001","0,161853","0,000002","0,126658","0,000003","0,224185","0,000001","0,489384","0,00001","0,153662","0,000002","0,153662","0,000002","0,153662","0,000002","0,553414","0,000019","0,123457","0,000001","0,068729",0,"0,606308","0,000057","0,25",0,"0,15996","0,000002","0,112916","0,000006","0,2746","0,000045","0,45",0,"0,153642","0,000002","0,098656","0,000003","0,347577","0,000067","0,4",0,"0,15438",0,"0,151964","0,000012","0,157014","0,000009","0,55",0,"0,161168","0,000001","0,130426","0,000009","0,21114","0,000021","0,5",0,"0,139205",0,"0,179728","0,000016","0,113654","0,000003","0,6",0,"0,06543",0,"0,31733","0,000013","0,036475",0,"0,749996",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,86,0,5,5,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119383","0,000001","0,162127","0,000003","0,124559","0,000006","0,232221","0,000001","0,487074","0,000018","0,153653","0,000006","0,153653","0,000006","0,153653","0,000006","0,557287","0,000035","0,123213","0,000001","0,068502","0,000001","0,612381","0,000073","0,25",0,"0,159793","0,000005","0,11189","0,000012","0,280051","0,000052","0,45",0,"0,153064","0,000008","0,097772","0,000008","0,353019","0,000061","0,4",0,"0,1552","0,000001","0,150143","0,000027","0,160881","0,000014","0,55",0,"0,161614","0,000003","0,129228","0,000018","0,216115","0,00003","0,5",0,"0,139775",0,"0,176102","0,000026","0,115992","0,000006","0,6",0,"0,066367","0,000001","0,311055","0,000039","0,037147",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,308,0,1,0,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,119586",0,"0,161671",0,"0,1251","0,000001","0,228501","0,000006","0,486151","0,00002","0,153628","0,000001","0,153628","0,000001","0,153628","0,000001","0,554241","0,000032","0,12378","0,000001","0,06891",0,"0,607835","0,000085","0,25",0,"0,159966",0,"0,112849","0,000004","0,275176","0,000089","0,45",0,"0,15357","0,000001","0,098579","0,000003","0,347935","0,000104","0,4",0,"0,154561",0,"0,151614","0,000012","0,157851","0,000023","0,55",0,"0,161189",0,"0,130226","0,000007","0,211856","0,000051","0,5",0,"0,139096","0,000001","0,178395","0,000015","0,114088","0,000009","0,6",0,"0,065454",0,"0,313614","0,000008","0,03654",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,323,1,1,1,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,118699","0,000002","0,161379","0,000002","0,125072","0,000003","0,227417",0,"0,484282","0,000017","0,153622","0,000004","0,153622","0,000004","0,153622","0,000004","0,55171","0,000025","0,123732","0,000002","0,06894","0,000001","0,603248","0,000039","0,25",0,"0,159903","0,000002","0,113355","0,000006","0,271749","0,000046","0,450001",0,"0,153725","0,000003","0,098981","0,000005","0,344479","0,00006","0,4",0,"0,154016","0,000001","0,152848","0,000018","0,155372","0,000008","0,55",0,"0,160837","0,000001","0,130995","0,000011","0,208593","0,000023","0,5",0,"0,137946",0,"0,179574","0,000024","0,112058","0,000002","0,599999",0,"0,064907",0,"0,314333","0,000007","0,03619",0,"0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,41,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119734","0,000001","0,161968","0,000002","0,125889","0,000001","0,227039","0,000006","0,49277","0,000077","0,153606","0,000003","0,153606","0,000003","0,153606","0,000003","0,558735","0,000051","0,122611","0,000002","0,068087","0,000001","0,615969","0,000068","0,25",0,"0,159625","0,000005","0,111299","0,000014","0,283047","0,000093","0,45",0,"0,152811","0,000006","0,097301","0,000008","0,356803","0,00012","0,4",0,"0,155455",0,"0,1494","0,000029","0,162426","0,000029","0,549999",0,"0,161584","0,000002","0,128541","0,000019","0,218177","0,000065","0,5",0,"0,140396","0,000001","0,175497","0,000029","0,117173","0,000013","0,6",0,"0,066612",0,"0,311464","0,00001","0,037294",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,353,1,1,0,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,118866",0,"0,16176","0,000001","0,123223","0,000004","0,235492","0,000008","0,479155","0,000007","0,15359","0,000002","0,15359","0,000002","0,15359","0,000002","0,55252","0,000028","0,123656","0,000001","0,068857",0,"0,605945","0,000081","0,25",0,"0,160439","0,000002","0,113477","0,000007","0,27418","0,000052","0,45",0,"0,153729","0,000003","0,098823","0,000004","0,346454","0,000067","0,4",0,"0,154404",0,"0,152699","0,000016","0,156347","0,000014","0,55",0,"0,161049",0,"0,130781","0,00001","0,209883","0,000033","0,5",0,"0,138822",0,"0,180434","0,000019","0,112891","0,000005","0,6",0,"0,064952",0,"0,318094","0,000016","0,036169",0,"0,749997",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,344,0,1,0,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,11875","0,000001","0,161455","0,000003","0,122432","0,000006","0,237128","0,000005","0,477891","0,000009","0,153582","0,000005","0,153582","0,000005","0,153582","0,000005","0,552678","0,000034","0,123734","0,000001","0,068901","0,000001","0,606354","0,000065","0,25",0,"0,159894","0,000004","0,11303","0,00001","0,273679","0,000045","0,45",0,"0,153624","0,000005","0,098736","0,000006","0,34654","0,000065","0,4",0,"0,153975","0,000001","0,152185","0,000025","0,156043","0,000011","0,55",0,"0,160825","0,000002","0,130495","0,000016","0,209923","0,000028","0,5",0,"0,138212",0,"0,179377","0,00003","0,112539","0,000007","0,600001",0,"0,064749","0,000002","0,316078","0,000027","0,036069","0,000001","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,239,1,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119785",0,"0,161715","0,000001","0,124317",0,"0,231302","0,000004","0,489108","0,000072","0,153498","0,000002","0,153498","0,000002","0,153498","0,000002","0,55917","0,000049","0,122837","0,000001","0,068223","0,000001","0,616111","0,000067","0,25",0,"0,159625","0,000003","0,111285","0,000009","0,282945","0,000085","0,45",0,"0,152979","0,000003","0,097391","0,000005","0,357191","0,000111","0,4",0,"0,155494",0,"0,149232","0,000021","0,162673","0,000032","0,55",0,"0,161237",0,"0,128207","0,000012","0,217757","0,000067","0,5",0,"0,140613","0,000001","0,175582","0,000031","0,11745","0,000014","0,6",0,"0,066528","0,000002","0,309494","0,000012","0,03727","0,000001","0,750002",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,27,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119347",0,"0,161371","0,000002","0,124838","0,000004","0,228474","0,000064","0,489386","0,000098","0,153459","0,000004","0,153459","0,000004","0,153459","0,000004","0,557451","0,000039","0,122917","0,000001","0,068324","0,000001","0,612005","0,000078","0,25",0,"0,159181","0,000003","0,111401","0,000009","0,27937","0,000076","0,45",0,"0,152658","0,000004","0,097461","0,000006","0,352774","0,000095","0,4",0,"0,155151","0,000001","0,149985","0,000021","0,16098","0,000023","0,55",0,"0,160847","0,000001","0,128547","0,000013","0,215303","0,000049","0,5",0,"0,139841","0,000001","0,176169","0,000026","0,116068","0,000009","0,6",0,"0,066551","0,000001","0,312408","0,000028","0,037243",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,230,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119496","0,000001","0,161173","0,000002","0,122275","0,000002","0,23637","0,000001","0,482884","0,000057","0,153458","0,000003","0,153458","0,000003","0,153458","0,000003","0,557847","0,000056","0,12302","0,000002","0,06839","0,000001","0,611872","0,00008","0,25",0,"0,159224","0,000004","0,111447","0,000011","0,279522","0,000089","0,45",0,"0,152782","0,000006","0,097567","0,000008","0,352883","0,000107","0,4",0,"0,155123",0,"0,149759","0,000028","0,161302","0,000033","0,55",0,"0,160858","0,000002","0,128521","0,000019","0,215588","0,000058","0,5",0,"0,139649","0,000001","0,175448","0,000032","0,116186","0,000016","0,6",0,"0,066074","0,000001","0,310188","0,000008","0,036975",0,"0,750007",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,359,1,1,0,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,118516","0,000001","0,161522","0,000001","0,124832","0,000001","0,228771",0,"0,484724","0,000012","0,153386","0,000002","0,153386","0,000002","0,153386","0,000002","0,553044","0,000016","0,123405",0,"0,068705",0,"0,605579","0,000042","0,25",0,"0,159729","0,000001","0,112878","0,000004","0,273351","0,000035","0,45",0,"0,15347","0,000001","0,098624","0,000002","0,346096","0,000064","0,4",0,"0,154325",0,"0,152183","0,000009","0,156639","0,000008","0,55",0,"0,161013",0,"0,130517","0,000006","0,210308","0,000018","0,5",0,"0,138573",0,"0,179141","0,000013","0,113031","0,000002","0,6",0,"0,065089",0,"0,314833","0,000033","0,036298",0,"0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,311,1,1,0,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,118942","0,000001","0,160719","0,000002","0,12437","0,000007","0,2273","0,000015","0,485589",0,"0,153379","0,000002","0,153378","0,000002","0,153379","0,000002","0,553577","0,000014","0,123253","0,000001","0,068605",0,"0,606004","0,000041","0,25",0,"0,159053","0,000002","0,112229","0,000005","0,273194","0,000025","0,45",0,"0,153062","0,000003","0,098251","0,000004","0,346537","0,000034","0,4",0,"0,154183",0,"0,151643","0,000011","0,15691","0,000004","0,55",0,"0,160078","0,000002","0,12952","0,000008","0,209701","0,000012","0,5",0,"0,138174",0,"0,17824","0,000012","0,112854","0,000002","0,6",0,"0,064507",0,"0,311835","0,00004","0,035975",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,365,1,1,1,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,118588","0,000001","0,161798","0,000001","0,124773","0,000003","0,230123","0,000002","0,482628","0,000004","0,153375","0,000003","0,153375","0,000003","0,153375","0,000003","0,551747","0,000011","0,123691","0,000001","0,068913",0,"0,603188","0,000034","0,25",0,"0,159884","0,000002","0,113309","0,000005","0,271723","0,000022","0,45",0,"0,153419","0,000002","0,098796","0,000003","0,343444","0,000038","0,4",0,"0,153824","0,000001","0,152585","0,000011","0,155161","0,000002","0,55",0,"0,160789","0,000001","0,13085","0,000007","0,208647","0,00001","0,5",0,"0,138114",0,"0,179988","0,000011","0,112072",0,"0,6",0,"0,064642",0,"0,317505","0,000029","0,035985",0,"0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,212,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119427","0,000001","0,161617","0,000001","0,122926","0,000006","0,236067","0,000017","0,486848","0,000005","0,153352","0,000002","0,153352","0,000002","0,153352","0,000002","0,560568","0,000036","0,122345","0,000001","0,067905",0,"0,617213","0,000066","0,25",0,"0,159451","0,000003","0,110795","0,000008","0,284876","0,00006","0,45",0,"0,152666","0,000003","0,096965","0,000004","0,359346","0,000083","0,4",0,"0,155544",0,"0,148303","0,000017","0,163802","0,000022","0,55",0,"0,161343","0,000001","0,127652","0,000011","0,219633","0,000043","0,5",0,"0,141544",0,"0,175092","0,000023","0,118916","0,000009","0,6",0,"0,067514","0,000001","0,308618","0,000008","0,037903",0,"0,750001",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,19,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119041",0,"0,16118","0,000001","0,125001","0,00001","0,227354","0,00006","0,49165","0,000043","0,153334","0,000001","0,153334","0,000001","0,153334","0,000001","0,558782","0,00004","0,12248","0,000001","0,068036",0,"0,613462","0,00009","0,25",0,"0,158968","0,000002","0,110863","0,000007","0,281478","0,000088","0,45",0,"0,152202","0,000003","0,096945","0,000005","0,354665","0,000107","0,4",0,"0,155139",0,"0,149051","0,000016","0,162051","0,00003","0,55",0,"0,160844","0,000001","0,127933","0,000011","0,217034","0,000055","0,5",0,"0,140519","0,000001","0,175719","0,000021","0,117211","0,000012","0,6",0,"0,066746","0,000002","0,310941","0,000036","0,037386","0,000001","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,206,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119098",0,"0,16144",0,"0,123835",0,"0,231843","0,000001","0,487253","0,000042","0,153325","0,000001","0,153325","0,000001","0,153325","0,000001","0,558006","0,000027","0,122592","0,000001","0,068096",0,"0,614136","0,000083","0,25",0,"0,159589","0,000001","0,111437","0,000005","0,281536","0,000073","0,45",0,"0,15288","0,000002","0,097437","0,000003","0,355297","0,000095","0,4",0,"0,155129",0,"0,149534","0,00001","0,161367","0,000021","0,55",0,"0,161047",0,"0,128437","0,000008","0,216211","0,000042","0,5",0,"0,140043","0,000001","0,1759","0,00001","0,116415","0,000009","0,6",0,"0,066587","0,000001","0,310825","0,00004","0,037287",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,224,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119305",0,"0,161674","0,000001","0,125379","0,000009","0,227906","0,000035","0,490782","0,000001","0,153318","0,000005","0,153318","0,000005","0,153318","0,000005","0,557821","0,000033","0,122858","0,000001","0,068256","0,000001","0,61453","0,000089","0,25",0,"0,159444","0,000003","0,111425","0,000009","0,280845","0,00007","0,45",0,"0,152738","0,000004","0,097413","0,000006","0,354254","0,000091","0,4",0,"0,155047","0,000001","0,149646","0,000023","0,161105","0,000013","0,55",0,"0,161252","0,000001","0,128639","0,000012","0,216457","0,000042","0,5",0,"0,140059",0,"0,176193","0,000028","0,116337","0,000005","0,6",0,"0,066227",0,"0,30954","0,000012","0,03708",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,281,1,1,1,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119317",0,"0,161286","0,000002","0,121973","0,000001","0,238005","0,000012","0,48007","0,000061","0,153315","0,000003","0,153315","0,000003","0,153315","0,000003","0,555834","0,000037","0,12303","0,000001","0,068406","0,000001","0,610996","0,000064","0,25",0,"0,159822","0,000003","0,112215","0,000008","0,27817","0,000062","0,45",0,"0,153155","0,000004","0,097965","0,000005","0,351386","0,00007","0,4",0,"0,154551",0,"0,150509","0,000022","0,159088","0,000018","0,55",0,"0,160751","0,000002","0,129112","0,000015","0,213357","0,000033","0,5",0,"0,139054",0,"0,177107","0,000032","0,114587","0,000006","0,6",0,"0,065951","0,000001","0,31207","0,000002","0,036872",0,"0,750001",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,80,0,5,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,118634",0,"0,161057",0,"0,123401","0,000001","0,231853","0,00001","0,485012","0,000009","0,153308",0,"0,153308",0,"0,153308",0,"0,556112","0,000019","0,122777",0,"0,068254",0,"0,610598","0,000101","0,25",0,"0,159079",0,"0,111559","0,000003","0,27754","0,000074","0,45",0,"0,15261","0,000001","0,097533","0,000002","0,351104","0,000105","0,4",0,"0,154655","0,000001","0,150366","0,000004","0,159338","0,00002","0,55",0,"0,160763",0,"0,128968","0,000004","0,213627","0,000038","0,5",0,"0,139924","0,000002","0,177524","0,000004","0,115519","0,000006","0,6",0,"0,066057",0,"0,312208","0,000072","0,036937",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,335,1,1,1,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,11853","0,000001","0,161402","0,000001","0,125612","0,000009","0,226103","0,00004","0,485869",0,"0,15328","0,000003","0,15328","0,000003","0,15328","0,000003","0,551997","0,000024","0,123701","0,000001","0,068906","0,000001","0,604269","0,000037","0,25",0,"0,160013","0,000001","0,113288","0,000005","0,27272","0,000045","0,45",0,"0,153795","0,000002","0,098964","0,000003","0,345343","0,000063","0,4",0,"0,153814",0,"0,152495","0,000016","0,155317","0,000009","0,55",0,"0,160884","0,000001","0,130859","0,000009","0,209064","0,000023","0,5",0,"0,13841",0,"0,180024","0,000024","0,11249","0,000002","0,6",0,"0,065027",0,"0,317329","0,000021","0,036226",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,278,0,1,1,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119515","0,000002","0,161726","0,000004","0,123199","0,000006","0,235374",0,"0,485225","0,000022","0,153266","0,000006","0,153266","0,000006","0,153266","0,000006","0,558941","0,000037","0,123001","0,000001","0,068349","0,000001","0,61415","0,000057","0,25",0,"0,159748","0,000006","0,111596","0,000012","0,281608","0,000046","0,45",0,"0,153096","0,000007","0,097624","0,000008","0,355246","0,000056","0,4",0,"0,155164","0,000001","0,149039","0,000028","0,162093","0,000013","0,55",0,"0,16114","0,000003","0,128334","0,000017","0,216934","0,000032","0,5",0,"0,14108",0,"0,175921","0,00003","0,117898","0,000008","0,6",0,"0,066936",0,"0,308682","0,000003","0,037538",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,227,1,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119145","0,000001","0,161114","0,000003","0,121702","0,000012","0,238729","0,000036","0,482304","0,000002","0,153263","0,000004","0,153263","0,000004","0,153263","0,000004","0,558333","0,000047","0,122611","0,000002","0,0681","0,000001","0,614929","0,00009","0,25",0,"0,15912","0,000005","0,11102","0,000013","0,281593","0,000083","0,45",0,"0,152371","0,000008","0,097068","0,000009","0,355057","0,000095","0,4",0,"0,155058",0,"0,149301","0,000028","0,161647","0,000025","0,55",0,"0,16064","0,000003","0,1279","0,00002","0,216524","0,000049","0,5",0,"0,140101",0,"0,175766","0,000037","0,116631","0,000008","0,6",0,"0,066827",0,"0,31412","0,000003","0,037391",0,"0,749995",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,197,1,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119238",0,"0,161166","0,000001","0,125428","0,000001","0,225385","0,000001","0,492442","0,000041","0,153241","0,000002","0,153241","0,000002","0,153241","0,000002","0,558165","0,000032","0,12266",0,"0,068147",0,"0,613329","0,000064","0,25",0,"0,159214","0,000001","0,111192","0,000006","0,280816","0,000074","0,45",0,"0,152077","0,000002","0,096936","0,000003","0,353311","0,0001","0,4",0,"0,15513",0,"0,149413","0,000017","0,161552","0,000019","0,55",0,"0,160929","0,000001","0,128244","0,000011","0,216383","0,000041","0,5",0,"0,140223","0,000001","0,175833","0,000016","0,11672","0,000009","0,6",0,"0,066792","0,000001","0,311709","0,00002","0,037403",0,"0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,218,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119107",0,"0,161308",0,"0,125655","0,00001","0,225917","0,000102","0,491141","0,000001","0,153182",0,"0,153182",0,"0,153182",0,"0,556721","0,000045","0,122803","0,000001","0,068239",0,"0,613172","0,000095","0,25",0,"0,159317","0,000001","0,111546","0,000006","0,279354","0,00011","0,45",0,"0,152818","0,000002","0,097557","0,000004","0,353241","0,000125","0,4",0,"0,154863","0,000001","0,150169","0,000013","0,160196","0,00004","0,55",0,"0,16098",0,"0,128858","0,00001","0,214955","0,000067","0,499999",0,"0,139348","0,000003","0,176311","0,000018","0,115359","0,000017","0,600001",0,"0,066269","0,000003","0,31149","0,000045","0,037079","0,000001","0,750004",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,23,1,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119177","0,000001","0,161272","0,000003","0,124864","0,000006","0,227891","0,000037","0,490424","0,000058","0,15318","0,000004","0,153179","0,000004","0,15318","0,000004","0,557984","0,000037","0,12267","0,000001","0,06815","0,000001","0,61366","0,000056","0,25",0,"0,159223","0,000005","0,111221","0,000011","0,280765","0,000059","0,45",0,"0,152406","0,000005","0,097161","0,000006","0,353977","0,00008","0,4",0,"0,154976","0,000001","0,149436","0,000023","0,161227","0,00002","0,55",0,"0,160852","0,000003","0,128286","0,000016","0,216043","0,000037","0,5",0,"0,140076","0,000001","0,176021","0,000026","0,116453","0,000009","0,6",0,"0,066548",0,"0,312479","0,000017","0,03724",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,233,1,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119528","0,000001","0,161485","0,000002","0,121625","0,000003","0,240259","0,000001","0,479742","0,000017","0,153162","0,000005","0,153162","0,000005","0,153162","0,000005","0,556923","0,00003","0,123075","0,000001","0,068409",0,"0,612897","0,000056","0,25",0,"0,159518","0,000003","0,111724","0,000008","0,279287","0,000051","0,45",0,"0,153035","0,000004","0,097737","0,000005","0,353034","0,000065","0,4",0,"0,154722","0,000001","0,149912","0,000022","0,160077","0,000011","0,55",0,"0,160932","0,000002","0,128745","0,000013","0,214947","0,000028","0,5",0,"0,139799",0,"0,176536","0,000025","0,115814","0,000004","0,6",0,"0,066094",0,"0,312006","0,000034","0,036962",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,209,1,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,118963","0,000001","0,160711","0,000003","0,125854","0,000001","0,222275","0,000007","0,49487","0,000041","0,153121","0,000002","0,153121","0,000002","0,153121","0,000002","0,558408","0,000024","0,122499","0,000001","0,068027",0,"0,615015","0,00006","0,25",0,"0,158769","0,000003","0,110732","0,000008","0,280931","0,00005","0,45",0,"0,152061","0,000004","0,096822","0,000005","0,354621","0,000063","0,4",0,"0,154856",0,"0,148987","0,000013","0,161397","0,000014","0,55",0,"0,160351","0,000002","0,127604","0,000013","0,216055","0,000023","0,5",0,"0,13969",0,"0,175013","0,000014","0,116313","0,000006","0,6",0,"0,066374",0,"0,312515","0,000034","0,03713",0,"0,750001",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,50,0,1,5,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,120228",0,"0,161666",0,"0,12321","0,000002","0,235094","0,000006","0,486025","0,00002","0,153084","0,000002","0,153084","0,000002","0,153084","0,000002","0,55881","0,000036","0,122857",0,"0,06823",0,"0,616529","0,0001","0,25",0,"0,159514","0,000002","0,111219","0,000007","0,282576","0,000081","0,45",0,"0,152852","0,000003","0,097335","0,000004","0,356493","0,000105","0,4",0,"0,155051",0,"0,14896","0,000017","0,161937","0,000023","0,55",0,"0,16113",0,"0,128087","0,00001","0,21761","0,000054","0,5",0,"0,141015","0,000001","0,176173","0,00002","0,11769","0,000011","0,6",0,"0,066795","0,000001","0,31277","0,000026","0,03739",0,"0,749997",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,257,1,1,0,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119528","0,000001","0,161312","0,000003","0,122562","0,000004","0,235952",0,"0,485297","0,000017","0,153062","0,000004","0,153061","0,000004","0,153062","0,000004","0,559219","0,000027","0,122628","0,000001","0,068085","0,000001","0,616828","0,000057","0,25",0,"0,159243","0,000004","0,110932","0,000009","0,282632","0,000045","0,45",0,"0,15273","0,000005","0,097181","0,000006","0,357133","0,000066","0,4",0,"0,15502","0,000001","0,148639","0,000019","0,162189","0,000012","0,55",0,"0,160859","0,000002","0,12774","0,000014","0,217546","0,000028","0,5",0,"0,140777",0,"0,175765","0,000021","0,117495","0,000004","0,6",0,"0,067159",0,"0,313699","0,000015","0,037605",0,"0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,89,0,5,5,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,11933",0,"0,161415","0,000002","0,124732","0,000008","0,228912","0,000016","0,488993","0,000004","0,153051","0,000003","0,153051","0,000003","0,153051","0,000003","0,557232","0,000043","0,122983","0,000001","0,068363",0,"0,61195","0,000049","0,25",0,"0,159391","0,000004","0,111555","0,00001","0,279667","0,000058","0,45",0,"0,152507","0,000005","0,097368","0,000006","0,352269","0,000068","0,4",0,"0,15471",0,"0,149761","0,000023","0,160312","0,000023","0,55",0,"0,161","0,000002","0,128717","0,000015","0,215366","0,000039","0,5",0,"0,139557",0,"0,176277","0,000035","0,115677","0,000011","0,599999",0,"0,066106","0,000001","0,3118","0,000008","0,036973",0,"0,749999",0
"results-2016-05-13-mir","similarity-matrix-image",0,2,4,4,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119119","0,000001","0,160959","0,000003","0,12365","0,000009","0,230924","0,00005","0,489078","0,00006","0,153026","0,000003","0,153026","0,000003","0,153027","0,000003","0,559372","0,000036","0,122408","0,000001","0,067986","0,000001","0,613878","0,000072","0,25",0,"0,158716","0,000003","0,110551","0,000009","0,281891","0,000067","0,45",0,"0,15215","0,000005","0,096833","0,000006","0,355595","0,000078","0,4",0,"0,155039","0,000001","0,148562","0,000021","0,162393","0,00002","0,55",0,"0,160598","0,000002","0,127503","0,000015","0,217357","0,000038","0,5",0,"0,140195","0,000001","0,174659","0,000024","0,117223","0,000009","0,6",0,"0,06649","0,000002","0,30891","0,000035","0,037255","0,000001","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,275,1,1,1,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119054","0,000001","0,161047","0,000002","0,123431","0,000005","0,231736","0,000003","0,487591","0,000012","0,153001","0,000003","0,153001","0,000003","0,153001","0,000003","0,55826","0,000032","0,122725","0,000001","0,068155","0,000001","0,615992","0,000043","0,25",0,"0,158998","0,000003","0,110919","0,000009","0,281195","0,000052","0,45",0,"0,152343","0,000006","0,097023","0,000006","0,355067","0,000058","0,4",0,"0,154795",0,"0,149061","0,00002","0,161238","0,000016","0,55",0,"0,160644","0,000002","0,127857","0,000013","0,216442","0,000032","0,5",0,"0,139943",0,"0,175717","0,000023","0,116398","0,000008","0,6",0,"0,066233","0,000001","0,312497","0,000025","0,037042",0,"0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,203,1,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119597",0,"0,161285",0,"0,121574","0,000009","0,240112","0,000077","0,484458","0,000001","0,152956",0,"0,152956",0,"0,152956",0,"0,561392","0,000034","0,122134",0,"0,067751",0,"0,619251","0,000082","0,25",0,"0,15903","0,000001","0,110234","0,000005","0,285898","0,000085","0,45",0,"0,152163","0,000002","0,096487","0,000003","0,360371","0,000097","0,4",0,"0,155292",0,"0,147528","0,000013","0,164191","0,000027","0,55",0,"0,16098",0,"0,126927","0,00001","0,220428","0,000046","0,5",0,"0,140908","0,000002","0,173507","0,000016","0,118758","0,000013","0,6",0,"0,067587","0,000001","0,309645","0,000014","0,037934",0,"0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,77,0,5,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119107",0,"0,161175","0,000001","0,121047",0,"0,241165","0,00002","0,479949","0,000091","0,152903","0,000001","0,152903","0,000001","0,152903","0,000001","0,558184","0,000035","0,122515","0,000001","0,068067","0,000001","0,612736","0,000083","0,25",0,"0,15935","0,000002","0,11127","0,000008","0,281233","0,000076","0,45",0,"0,152351","0,000003","0,097115","0,000005","0,35404","0,000102","0,4",0,"0,154605",0,"0,148915","0,000015","0,161021","0,000025","0,55",0,"0,160701",0,"0,128053","0,00001","0,216146","0,00005","0,5",0,"0,139835","0,000001","0,175368","0,000018","0,116387","0,000008","0,599999",0,"0,066223","0,000002","0,310417","0,000043","0,037065","0,000001","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,200,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119486","0,000001","0,161096","0,000002","0,122645","0,000008","0,234996","0,000028","0,487356","0,000003","0,152877","0,000002","0,152877","0,000002","0,152877","0,000002","0,560789","0,000044","0,122257","0,000001","0,067874",0,"0,615462","0,000095","0,25",0,"0,158782","0,000003","0,110305","0,000008","0,283965","0,000082","0,45",0,"0,152308","0,000004","0,096766","0,000006","0,35828","0,000095","0,4",0,"0,155179",0,"0,147836","0,000021","0,163628","0,000027","0,55",0,"0,160677","0,000001","0,127022","0,000014","0,219109","0,000047","0,5",0,"0,141146","0,000001","0,174321","0,000026","0,118742","0,000012","0,6",0,"0,067468","0,000001","0,308104","0,00002","0,037882",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,371,1,1,1,30,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,118529",0,"0,160434",0,"0,12213","0,000001","0,233764","0,000001","0,479712","0,000013","0,15286","0,000001","0,15286","0,000001","0,15286","0,000001","0,553608","0,000016","0,123493","0,000001","0,068791",0,"0,603175","0,000053","0,25",0,"0,158781",0,"0,112174","0,000003","0,271948","0,000041","0,45",0,"0,152692","0,000002","0,098142","0,000003","0,344153","0,000052","0,4",0,"0,153635",0,"0,151068","0,000007","0,156407","0,00001","0,55",0,"0,159653",0,"0,129244","0,000005","0,208986","0,000023","0,5",0,"0,137906",0,"0,177722","0,000009","0,112705","0,000002","0,6",0,"0,064822",0,"0,311623","0,000039","0,036174",0,"0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,290,0,1,0,0,1,1,"TfIdf-LSI","trunc(3900 * mtermWeight)",50,1,"0,11844","0,000003","0,160442","0,000004","0,122351","0,000011","0,233226","0,000011","0,481134","0,000003","0,152836","0,000008","0,152836","0,000008","0,152836","0,000008","0,554219","0,000032","0,123429","0,000001","0,068705","0,000001","0,606868","0,000073","0,25",0,"0,158802","0,000005","0,111946","0,000011","0,273658","0,000041","0,45",0,"0,152939","0,000005","0,098135","0,000006","0,34702","0,000062","0,4",0,"0,153632","0,000003","0,150742","0,00003","0,156861","0,000007","0,55",0,"0,159707","0,000004","0,12899","0,000018","0,210008","0,000021","0,5",0,"0,138297",0,"0,177636","0,000038","0,113327","0,000002","0,6",0,"0,065043",0,"0,313142",0,"0,036291",0,"0,750005",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,83,0,5,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119381","0,000001","0,160807","0,000003","0,124314","0,000022","0,228561","0,000089","0,488619","0,000002","0,152799","0,000004","0,152799","0,000004","0,152799","0,000004","0,557412","0,000052","0,123023","0,000001","0,068394","0,000001","0,611685","0,000091","0,25",0,"0,159118","0,000005","0,111428","0,000013","0,278962","0,000076","0,45",0,"0,152593","0,000006","0,09747","0,000008","0,352104","0,000098","0,4",0,"0,15437",0,"0,149326","0,000028","0,16015","0,000027","0,55",0,"0,160208","0,000003","0,128183","0,000021","0,214169","0,000045","0,5",0,"0,13912","0,000001","0,175163","0,000033","0,115563","0,000013","0,6",0,"0,066007","0,000001","0,308443","0,000011","0,036958",0,"0,749998",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,31,1,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119028","0,000001","0,160977","0,000003","0,124913","0,000008","0,226538","0,000019","0,490185","0,000022","0,152788","0,000003","0,152788","0,000003","0,152788","0,000003","0,556977","0,000034","0,122786","0,000001","0,068244","0,000001","0,611884","0,000074","0,25",0,"0,158932","0,000004","0,111277","0,000009","0,278587","0,000068","0,45",0,"0,15249","0,000004","0,097371","0,000006","0,352115","0,00009","0,4",0,"0,15433","0,000001","0,149513","0,000018","0,159726","0,000022","0,55",0,"0,160586","0,000002","0,128468","0,000013","0,214554","0,000043","0,5",0,"0,139261","0,000001","0,176102","0,000023","0,115287","0,000009","0,6",0,"0,065982","0,000001","0,31111","0,000019","0,036904",0,"0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,251,1,1,0,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119246","0,000001","0,160925","0,000005","0,12281","0,000011","0,233578","0,000008","0,487404","0,000007","0,152742","0,000007","0,152742","0,000007","0,152742","0,000007","0,559795","0,000043","0,122261","0,000001","0,06787","0,000001","0,615949","0,000055","0,25",0,"0,15871","0,000006","0,11041","0,000012","0,282799","0,000052","0,45",0,"0,15181","0,000006","0,096521","0,000007","0,356086","0,000067","0,4",0,"0,155011","0,000002","0,148359","0,000031","0,162616","0,000016","0,55",0,"0,160567","0,000004","0,127327","0,00002","0,217815","0,000033","0,5",0,"0,140615",0,"0,175031","0,000042","0,117675","0,000007","0,599999",0,"0,066834",0,"0,310798",0,"0,037443",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,284,0,1,1,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119387","0,000001","0,161319","0,000003","0,125303","0,000006","0,226505","0,000003","0,492771","0,000012","0,152684","0,000005","0,152684","0,000005","0,152684","0,000005","0,559178","0,000033","0,122497","0,000001","0,068038",0,"0,614132","0,000071","0,25",0,"0,158981","0,000003","0,110835","0,000009","0,281688","0,00006","0,45",0,"0,152091","0,000004","0,096854","0,000005","0,354641","0,000081","0,4",0,"0,154861","0,000001","0,148549","0,000022","0,161991","0,000014","0,55",0,"0,161064","0,000002","0,127973","0,000015","0,217664","0,000032","0,5",0,"0,140094",0,"0,174768","0,000029","0,117024","0,000006","0,6",0,"0,067426",0,"0,310819","0,000016","0,037815",0,"0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,215,1,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,11882",0,"0,160757","0,000002","0,123138","0,000008","0,231691","0,000013","0,49007","0,000005","0,152678","0,000005","0,152678","0,000005","0,152678","0,000005","0,561127","0,000037","0,121951","0,000001","0,067651",0,"0,61817","0,00006","0,25",0,"0,158483","0,000004","0,109911","0,000009","0,284577","0,000058","0,45",0,"0,15177","0,000004","0,096261","0,000005","0,359133","0,000076","0,4",0,"0,155232","0,000001","0,14762","0,000023","0,163973","0,000019","0,55",0,"0,160473","0,000002","0,12667","0,000014","0,219343","0,000037","0,5",0,"0,140119",0,"0,172755","0,000026","0,117996","0,000008","0,6",0,"0,066842",0,"0,306709","0,000006","0,037508",0,"0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,194,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119299",0,"0,160844","0,000001","0,12392",0,"0,229114","0,000004","0,490216","0,000054","0,152422","0,000001","0,152422","0,000001","0,152422","0,000001","0,559517","0,000035","0,122454","0,000001","0,068",0,"0,614979","0,000076","0,25",0,"0,158623","0,000002","0,110468","0,000008","0,281807","0,00007","0,45",0,"0,151968","0,000003","0,096696","0,000005","0,355406","0,00009","0,4",0,"0,154365",0,"0,147895","0,000014","0,161695","0,000025","0,55",0,"0,160402",0,"0,127332","0,00001","0,217109","0,000047","0,5",0,"0,13981","0,000001","0,173931","0,000015","0,117002","0,000011","0,6",0,"0,066853","0,000002","0,307787","0,000044","0,037499","0,000001","0,750001",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,74,0,5,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,118965","0,000001","0,160393","0,000001","0,121249","0,000007","0,2372","0,000034","0,483928","0,000007","0,152196","0,000003","0,152195","0,000003","0,152196","0,000003","0,559952","0,000051","0,122366","0,000002","0,067957","0,000001","0,614223","0,000069","0,25",0,"0,15825","0,000004","0,110149","0,000011","0,281781","0,000095","0,45",0,"0,151732","0,000005","0,09651","0,000007","0,35561","0,000119","0,4",0,"0,154465",0,"0,147707","0,000023","0,16226","0,000032","0,55",0,"0,160005","0,000001","0,126872","0,000015","0,217187","0,000066","0,5",0,"0,139679","0,000001","0,173269","0,00003","0,117178","0,000012","0,599999",0,"0,066918","0,000002","0,308241","0,000027","0,037533",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,221,1,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,118354","0,000002","0,160309","0,000002","0,124854","0,000001","0,223887","0,000007","0,493382","0,000068","0,152145","0,000004","0,152145","0,000004","0,152145","0,000004","0,559379","0,000048","0,122126","0,000002","0,067858","0,000001","0,610138","0,000056","0,25",0,"0,158066","0,000004","0,11029","0,000011","0,279606","0,000072","0,45",0,"0,151469","0,000006","0,096526","0,000007","0,352416","0,000082","0,4",0,"0,154006","0,000001","0,147705","0,000029","0,16123","0,000022","0,55",0,"0,159946","0,000002","0,12721","0,000017","0,215933","0,000049","0,5",0,"0,139722",0,"0,173973","0,000034","0,116919","0,000011","0,6",0,"0,066681","0,000001","0,307459","0,000009","0,037396",0,"0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,254,0,1,0,30,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,119024",0,"0,160183",0,"0,122313","0,000001","0,232052","0,000003","0,487305","0,00006","0,151805",0,"0,151805",0,"0,151805",0,"0,559719","0,000025","0,12218",0,"0,067865",0,"0,612178","0,000071","0,25",0,"0,157998",0,"0,109983","0,000003","0,280895","0,00008","0,45",0,"0,151556","0,000001","0,096437","0,000003","0,354266","0,000093","0,4",0,"0,153782","0,000002","0,147101","0,000004","0,161293","0,00003","0,55",0,"0,159911",0,"0,126831","0,000004","0,216672","0,000057","0,5",0,"0,139519","0,000007","0,173368","0,000002","0,116821","0,000018","0,6",0,"0,066861","0,000003","0,308246","0,000085","0,037498","0,000001","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,44,0,1,1,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,118765",0,"0,1602",0,"0,119985",0,"0,240981","0,000005","0,477916","0,000056","0,151798","0,000001","0,151798","0,000001","0,151798","0,000001","0,557093","0,000024","0,122588",0,"0,068141",0,"0,610257","0,000094","0,25",0,"0,158474","0,000001","0,110891","0,000005","0,278087","0,000074","0,45",0,"0,152039","0,000002","0,097044","0,000003","0,351464","0,000095","0,4",0,"0,153358",0,"0,148462","0,00001","0,158764","0,000016","0,55",0,"0,159424",0,"0,127446","0,000006","0,213161","0,000043","0,5",0,"0,138524",0,"0,174864","0,000013","0,114763","0,000005","0,6",0,"0,066535","0,000001","0,311964","0,000031","0,037238",0,"0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,161,1,1,0,30,1,1,"TfIdf-LSI",1,50,1,"0,113153","0,000005","0,161407","0,000005","0,124776","0,000016","0,228857","0,000018","0,498987","0,000016","0,151755","0,00001","0,151755","0,00001","0,151755","0,00001","0,558498",0,"0,11632",0,"0,063447",0,"0,698003","0,000016","0,25",0,"0,158523","0,000003","0,107074","0,000003","0,3052",0,"0,45",0,"0,150033","0,000001","0,092615","0,000001","0,394867","0,000003","0,4",0,"0,154096","0,000009","0,147322","0,000011","0,161527","0,000007","0,55",0,"0,16122","0,000005","0,124985","0,000005","0,227065","0,000002","0,5",0,"0,135126","0,000017","0,175774","0,000028","0,109746","0,000011","0,6",0,"0,051668","0,000019","0,337173","0,00019","0,027982","0,000006","0,749998",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,2,1,0,0,0,"0,001",100,"LDA",0,50,10,"0,111945","0,000045","0,159406","0,000109","0,122295","0,000151","0,231598","0,000334","0,474731","0,001338","0,151409","0,000139","0,151409","0,000139","0,151409","0,000139","0,556924","0,000863","0,126382","0,000026","0,071116","0,000011","0,57075","0,0013","0,25",0,"0,15722","0,000089","0,114116","0,000072","0,257797","0,001233","0,45",0,"0,153033","0,000067","0,100866","0,000046","0,322322","0,001464","0,4",0,"0,151346","0,000182","0,148857","0,000171","0,157843","0,000809","0,55",0,"0,157036","0,000132","0,129876","0,000113","0,203203","0,001044","0,5",0,"0,140067","0,000239","0,172545","0,000251","0,120908","0,000592","0,6",0,"0,084059","0,000223","0,304387","0,000983","0,049466","0,000127","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,56,0,5,0,0,1,1,"TfIdf-LSI",1,50,1,"0,147118","0,000001","0,167629","0,000002","0,118687","0,000003","0,285308",0,"0,448056","0,00004","0,150781","0,000004","0,150781","0,000004","0,150781","0,000004","0,579464","0,000169","0,140763","0,000006","0,079845","0,000002","0,594087","0,000002","0,25",0,"0,16738","0,000002","0,119034","0,000008","0,282432","0,000069","0,45",0,"0,165867","0,000002","0,108982","0,000004","0,347436","0,000063","0,4",0,"0,157445",0,"0,142515","0,000028","0,176642","0,000084","0,55",0,"0,164475",0,"0,129677","0,000014","0,225495","0,000088","0,5",0,"0,14452","0,000005","0,157903","0,000046","0,133942","0,000076","0,6",0,"0,078639","0,000029","0,269432","0,000106","0,046142","0,000016","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,149,1,1,0,30,1,1,"TfIdf-LSI",1,50,1,"0,112681","0,000007","0,160759","0,000005","0,1226","0,000008","0,233518","0,000001","0,493573","0,000002","0,150605","0,000017","0,150605","0,000017","0,150605","0,000017","0,557455","0,000001","0,116423",0,"0,063574",0,"0,690133","0,000007","0,25",0,"0,158013","0,000004","0,107132","0,000003","0,301004",0,"0,45",0,"0,149781","0,000002","0,092725","0,000001","0,389442","0,000002","0,4",0,"0,152721","0,000013","0,146888","0,000017","0,159042","0,000009","0,55",0,"0,160461","0,000007","0,124969","0,000007","0,224138","0,000002","0,5",0,"0,134231","0,000026","0,175757","0,000048","0,108578","0,000016","0,6",0,"0,051411","0,00002","0,336246","0,000167","0,027839","0,000006","0,749995",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,68,0,5,5,0,1,1,"TfIdf-LSI",1,50,1,"0,147682","0,000001","0,16935","0,000001","0,116415","0,000002","0,310672","0,000011","0,435635","0,00001","0,150463","0,000006","0,150463","0,000006","0,150463","0,000006","0,586201","0,000155","0,139657","0,000003","0,078796","0,000001","0,613699","0,000001","0,25",0,"0,16921","0,000001","0,119203","0,000004","0,291894","0,00006","0,45",0,"0,167558","0,000001","0,10927","0,000002","0,35942","0,000046","0,4",0,"0,158919",0,"0,141014","0,00002","0,182671","0,000075","0,55",0,"0,166108",0,"0,129284","0,000008","0,232778","0,000072","0,5",0,"0,146278","0,000002","0,155025","0,000044","0,139113","0,000061","0,600001",0,"0,079427","0,000017","0,25079","0,000229","0,04732","0,000012","0,749998",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,15,0,1,0,1,1,1,"TfIdf-LSI",1,50,1,"0,114993","0,000005","0,157781","0,000056","0,121105","0,00009","0,228016","0,000106","0,481835","0,000113","0,15018","0,000076","0,15018","0,000076","0,15018","0,000076","0,547269","0,000023","0,118628","0,000009","0,065231","0,000003","0,654328","0,000121","0,25",0,"0,155789","0,000045","0,109064","0,000029","0,272932","0,000132","0,45",0,"0,148854","0,000028","0,09426","0,000014","0,354146","0,00015","0,4",0,"0,149452","0,000069","0,151752","0,000106","0,147404","0,000063","0,55",0,"0,156914","0,000061","0,127742","0,000057","0,203642","0,000094","0,5",0,"0,132719","0,000064","0,183869","0,000193","0,103932","0,000038","0,599999",0,"0,063184","0,000012","0,374338","0,000485","0,034515","0,000004","0,749994",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,11,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,11501","0,000005","0,157595","0,000055","0,120456","0,000093","0,229723","0,000122","0,480378","0,000145","0,149934","0,000083","0,149934","0,000083","0,149934","0,000083","0,547281","0,00002","0,118652","0,000009","0,065247","0,000003","0,654176","0,000113","0,25",0,"0,155787","0,000046","0,109067","0,000029","0,272867","0,000132","0,45",0,"0,148736","0,000029","0,094179","0,000015","0,35394","0,000145","0,4",0,"0,149265","0,000075","0,151569","0,000113","0,147194","0,000065","0,55",0,"0,15675","0,000061","0,127602","0,000056","0,203415","0,000095","0,5",0,"0,132627","0,000066","0,183621","0,00019","0,103883","0,000038","0,599999",0,"0,063373","0,000014","0,375354","0,000453","0,034619","0,000005","0,750004",0
"results-2016-05-04-mir","similarity-matrix-image",1,4,5,6,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,114993","0,000006","0,15763","0,000054","0,120568","0,000065","0,228381","0,000056","0,481518","0,000086","0,149782","0,000077","0,149782","0,000077","0,149782","0,000077","0,547557","0,00002","0,118598","0,000009","0,065212","0,000003","0,654383","0,00012","0,25",0,"0,155602","0,000044","0,108854","0,000028","0,273053","0,000126","0,45",0,"0,148732","0,000028","0,094142","0,000014","0,354393","0,000144","0,4",0,"0,149076","0,00007","0,151131","0,000106","0,147234","0,000062","0,55",0,"0,156667","0,000057","0,12739","0,000052","0,203661","0,00009","0,5",0,"0,132474","0,000066","0,183062","0,000186","0,103871","0,000039","0,600001",0,"0,063129","0,000013","0,374025","0,000434","0,034485","0,000004","0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,69,0,5,5,0,"0,01",100,"LDA",1,50,10,"0,132191","0,000043","0,161562","0,000048","0,116987","0,000088","0,263757","0,000126","0,399935","0,000346","0,149061","0,000068","0,149061","0,000068","0,149061","0,000068","0,524964",0,"0,146505","0,000013","0,08676","0,000005","0,470516","0,000087","0,25",0,"0,159461","0,000056","0,128073","0,000041","0,211238","0,000079","0,449999",0,"0,161156","0,000046","0,11623","0,000027","0,262708","0,00009","0,4",0,"0,143524","0,00007","0,157356","0,000083","0,131927","0,000059","0,55",0,"0,153926","0,000066","0,141894","0,000061","0,16819","0,000071","0,5",0,"0,129285","0,000073","0,176238","0,000123","0,102088","0,000048","0,6",0,"0,072756","0,000072","0,266107","0,000446","0,042149","0,000027","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,183,1,1,1,30,"0,01",100,"LDA",1,50,10,"0,161745","0,000009","0,165756","0,000001","0,117884","0,000005","0,280397","0,000303","0,525512","0,000514","0,148903","0,000002","0,148903","0,000002","0,148903","0,000002","0,664459","0,000029","0,133254","0,000003","0,074262","0,000002","0,648589","0,000074","0,25",0,"0,162494","0,000003","0,104202","0,000004","0,369339","0,000068","0,45",0,"0,157332","0,000004","0,096096","0,000004","0,434284","0,000074","0,4",0,"0,165103",0,"0,122471","0,000004","0,253615","0,000056","0,55",0,"0,165382","0,000001","0,112961","0,000005","0,309038","0,000064","0,5",0,"0,160987","0,000002","0,132973","0,000001","0,204188","0,000049","0,6",0,"0,118534","0,000017","0,176731","0,000008","0,089192","0,000015","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,180,0,1,1,30,"0,01",100,"LDA",1,50,10,"0,16316","0,000004","0,166371","0,00007","0,118691","0,000128","0,282733","0,000271","0,510824","0,000067","0,148618","0,000183","0,148618","0,000183","0,148618","0,000183","0,651395","0,000491","0,135377","0,000006","0,075788","0,000003","0,634199","0,000106","0,25",0,"0,163415","0,000056","0,10656","0,000051","0,352561","0,000071","0,45",0,"0,158533","0,000039","0,098043","0,000028","0,415915","0,000094","0,4",0,"0,164736","0,000072","0,125909","0,000137","0,240494","0,000047","0,55",0,"0,165941","0,000064","0,115954","0,000082","0,294014","0,000065","0,500001",0,"0,159371","0,000067","0,137196","0,000223","0,192241","0,000033","0,6",0,"0,111127","0,000014","0,18469","0,001045","0,080508","0,000006","0,75",0
"results-2016-05-13-aura-high","similarity-matrix-image.high-mterms-only",0,2,4,2,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,110766","0,000003","0,156168","0,000016","0,117572","0,000021","0,23299","0,000058","0,472131","0,000033","0,148597","0,000023","0,148597","0,000023","0,148598","0,000023","0,541507","0,000016","0,118032","0,000001","0,064978",0,"0,643282","0,000005","0,25",0,"0,155114","0,000017","0,109689","0,000017","0,265025","0,000001","0,45",0,"0,14876","0,000012","0,094718","0,000008","0,346692","0,000003","0,4",0,"0,146505","0,000015","0,153589","0,000056","0,140171","0,000001","0,55",0,"0,155215","0,000016","0,128639","0,000029","0,195838","0,000001","0,5",0,"0,127709","0,000008","0,186469","0,000079","0,097161","0,000001","0,6",0,"0,050767","0,000008","0,358777","0,000425","0,027316","0,000002","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,158,0,1,0,30,1,1,"TfIdf-LSI",1,50,1,"0,110496","0,000004","0,15845","0,000003","0,119058","0,000002","0,2368","0,000003","0,48871",0,"0,148423","0,00001","0,148423","0,00001","0,148423","0,00001","0,556862",0,"0,115809",0,"0,063211",0,"0,689855","0,000012","0,25",0,"0,156054","0,000001","0,105794","0,000001","0,297325",0,"0,45",0,"0,14832","0,000001","0,091775",0,"0,38642","0,000004","0,4",0,"0,150148","0,000008","0,144759","0,000009","0,155953","0,000007","0,55",0,"0,157817","0,000003","0,123022","0,000003","0,220066","0,000001","0,5",0,"0,131609","0,000016","0,173293","0,000022","0,106091","0,000012","0,6",0,"0,049561","0,000017","0,330573","0,000157","0,026794","0,000006","0,749998",0
"results-2016-05-04-mir","similarity-matrix-image",1,4,5,2,0,1,0,0,"0,1",10,"LDA",1,50,10,"0,132792","0,00002","0,159272","0,000098","0,115373","0,00014","0,261213","0,000307","0,45107","0,00058","0,148137","0,00015","0,148137","0,00015","0,148137","0,00015","0,573281","0,000202","0,135063","0,000026","0,077022","0,000011","0,549047","0,000146","0,25",0,"0,158585","0,000099","0,114136","0,00008","0,260826","0,000237","0,45",0,"0,156107","0,000076","0,103336","0,00005","0,320151","0,000228","0,4",0,"0,152175","0,000126","0,14108","0,000195","0,166046","0,000168","0,549999",0,"0,157368","0,000117","0,126432","0,000127","0,209358","0,000205","0,499999",0,"0,1419","0,000121","0,158278","0,000285","0,1293","0,000125","0,6",0,"0,090955","0,000077","0,254006","0,001088","0,055613","0,000035","0,749997",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,146,0,1,0,30,1,1,"TfIdf-LSI",1,50,1,"0,110913","0,000005","0,15826","0,000005","0,119204","0,000005","0,235399","0,000003","0,488195",0,"0,14802","0,000018","0,14802","0,000018","0,14802","0,000018","0,556154",0,"0,116262",0,"0,063533",0,"0,683654","0,00001","0,25",0,"0,156422","0,000003","0,106424","0,000002","0,295061",0,"0,45",0,"0,148646","0,000001","0,092255","0,000001","0,382417",0,"0,4",0,"0,149639","0,000017","0,144856","0,00002","0,154752","0,000014","0,55",0,"0,157764","0,000006","0,123492","0,000006","0,218385","0,000004","0,5",0,"0,130771","0,000027","0,172541","0,000047","0,105284","0,000018","0,599999",0,"0,049988","0,000026","0,326406","0,000287","0,027073","0,000008","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,120,0,1,1,0,"0,01",100,"LDA",1,50,10,"0,159603","0,000007","0,162955","0,000137","0,116147","0,000116","0,273912","0,000038","0,542603","0,000258","0,147821","0,000207","0,147821","0,000207","0,147821","0,000207","0,676823","0,000857","0,130074","0,000026","0,072236","0,000011","0,654892","0,000128","0,25",0,"0,15832","0,000129","0,100302","0,000096","0,380285","0,000116","0,45",0,"0,152898","0,000102","0,092541","0,000061","0,443908","0,000111","0,4",0,"0,162638","0,000134","0,118219","0,000205","0,265378","0,000127","0,55",0,"0,161911","0,000146","0,10883","0,000146","0,321016","0,000115","0,5",0,"0,160109","0,000113","0,129236","0,000301","0,214776","0,000107","0,6",0,"0,121376","0,000002","0,177105","0,001028","0,094565","0,000057","0,749999",0
"results-2016-05-04-mir","similarity-matrix-image",1,4,5,7,0,1,0,0,"0,001",10,"LDA",1,50,10,"0,132244","0,00003","0,159397","0,000079","0,11724","0,000108","0,251872","0,000327","0,458885","0,000398","0,147622","0,000119","0,147622","0,000119","0,147622","0,000119","0,57213","0,000071","0,135376","0,000024","0,077197","0,00001","0,550107","0,000106","0,25",0,"0,158782","0,000077","0,114313","0,000056","0,260292","0,000142","0,45",0,"0,156428","0,000063","0,103547","0,000037","0,320156","0,000144","0,4",0,"0,151663","0,000106","0,140771","0,000134","0,164678","0,000107","0,55",0,"0,157174","0,000095","0,126333","0,000088","0,208294","0,000128","0,5",0,"0,141533","0,000105","0,158244","0,000193","0,128259","0,000085","0,6",0,"0,090056","0,000062","0,254114","0,000725","0,054817","0,000025","0,750003",0
"results-2016-05-11-mir","similarity-matrix-image.top-mterms-only",0,2,4,5,0,1,0,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",5000,1,"0,038662",0,"0,15378","0,000014","0,120288","0,00004","0,214023","0,000043","0,045069","0,000008","0,147088","0,000022","0,147088","0,000022","0,147088","0,000022","0,06319","0,000001","0,045737",0,"0,379431","0,000033","0,024335",0,"0,25",0,"0,025734","0,000001","0,679214","0,00011","0,013116",0,"0,449984",0,"0,028392",0,"0,604476","0,000024","0,014538",0,"0,400003",0,"0,021853","0,000001","0,805747","0,0005","0,011077",0,"0,550023",0,"0,023527","0,000001","0,745712","0,00019","0,011953",0,"0,5",0,"0,020802",0,"0,856338","0,000267","0,010529",0,"0,599997",0,"0,018357",0,"0,954258","0,000064","0,009268",0,"0,750076",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,135,1,1,1,0,"0,01",100,"LDA",1,50,10,"0,164164","0,000027","0,164591",0,"0,117096",0,"0,276912",0,"0,543546","0,000784","0,146526","0,000002","0,146526","0,000002","0,146526","0,000002","0,68786","0,000867","0,132293","0,000015","0,073753","0,000007","0,643947","0,000397","0,25",0,"0,159602","0,000006","0,10142","0,000017","0,3786","0,000882","0,45",0,"0,153968","0,000009","0,093563","0,000012","0,438361","0,000852","0,4",0,"0,16398",0,"0,118585","0,000033","0,270104","0,00081","0,55",0,"0,163096","0,000002","0,109689","0,000023","0,322244","0,000868","0,5",0,"0,161405","0,000003","0,12807","0,000045","0,222383","0,000719","0,6",0,"0,126686","0,000059","0,16638","0,000176","0,10434","0,000236","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,177,1,1,1,30,"0,01",100,"LDA",1,50,10,"0,168917","0,000105","0,167168","0,000141","0,113703","0,000129","0,318371","0,000011","0,472363","0,00003","0,146178","0,000265","0,146178","0,000265","0,146178","0,000265","0,649578","0,000273","0,139799","0,000029","0,078613","0,000012","0,631998","0,000011","0,25",0,"0,16606","0,000124","0,109529","0,000089","0,344837","0,000005","0,45",0,"0,162277","0,000098","0,10131","0,000058","0,409246","0,000001","0,4",0,"0,163943","0,00015","0,126761","0,000184","0,233274","0,000012","0,55",0,"0,166673","0,000148","0,117892","0,000133","0,285781","0,000013","0,5",0,"0,157329","0,000141","0,136556","0,000261","0,186688","0,000009","0,600001",0,"0,107828","0,000065","0,173401","0,000829","0,078685","0,000007","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,101,1,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,109414","0,000005","0,155829","0,000008","0,116221","0,000013","0,236655","0,000005","0,48455","0,000009","0,14617","0,000013","0,14617","0,000013","0,14617","0,000013","0,556399","0,000001","0,115756",0,"0,063269",0,"0,679341","0,000007","0,25",0,"0,153685","0,000006","0,104631","0,000004","0,289375","0,000002","0,45",0,"0,146411","0,000004","0,090911","0,000002","0,375954",0,"0,4",0,"0,147822","0,000011","0,142967","0,000015","0,153025","0,000007","0,55",0,"0,155076","0,000009","0,121494","0,000009","0,214338","0,000006","0,5",0,"0,130357","0,000014","0,171015","0,00003","0,105319","0,000008","0,600001",0,"0,051703","0,000017","0,319941","0,000234","0,028127","0,000006","0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,123,1,1,1,0,"0,01",100,"LDA",1,50,10,"0,158266","0,00011","0,163745","0,000069","0,116717","0,000084","0,275938","0,000017","0,519551","0,000594","0,146169","0,000128","0,146169","0,000128","0,146169","0,000128","0,656568","0,000057","0,133455","0,000001","0,074577",0,"0,634116","0,000204","0,25",0,"0,160492","0,000033","0,10364","0,000008","0,355859","0,000516","0,45",0,"0,156064","0,00002","0,09587","0,000005","0,41968","0,000487","0,4",0,"0,162325","0,000089","0,121736","0,000029","0,243818","0,000447","0,55",0,"0,162957","0,00006","0,112281","0,000017","0,297349","0,000518","0,5",0,"0,157407","0,000131","0,132058","0,00005","0,195062","0,000388","0,6",0,"0,110069","0,00026","0,172021","0,000293","0,081049","0,000186","0,75",0
"results-2016-05-06-aura","similarity-matrix-image",1,4,5,3,1,0,0,0,1,1,"TfIdf-LSI",0,50,1,"0,11322","0,000001","0,156329","0,00002","0,117672","0,000032","0,233676","0,000088","0,407533","0,000107","0,146154","0,000021","0,146154","0,000021","0,146154","0,000021","0,503379","0,000021","0,137167","0,000019","0,080181","0,000008","0,474623","0,000095","0,25",0,"0,154357","0,000021","0,129808","0,000021","0,190457","0,000031","0,45",0,"0,155926","0,000019","0,11519","0,000015","0,241376","0,000043","0,4",0,"0,135443","0,000026","0,162571","0,000039","0,116153","0,000029","0,550001",0,"0,146834","0,000022","0,145104","0,000024","0,148691","0,000033","0,5",0,"0,121232","0,000022","0,182546","0,000073","0,090826","0,000017","0,6",0,"0,073113","0,000005","0,272217","0,000679","0,042267","0,000001","0,750005",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,14,0,0,1,0,"0,001",10,"TfIdf-LDA",0,5000,10,"0,095173","0,000166","0,15449","0,00019","0,116487","0,0002","0,231189","0,000133","0,75169","0,001323","0,145961","0,000249","0,145961","0,000249","0,145961","0,000249","0,794183","0,00131","0,08616","0,00001","0,045093","0,000003","0,967565","0,000214","0,25",0,"0,099712","0,000122","0,053211","0,000047","0,830536","0,00506","0,45",0,"0,094636","0,000077","0,050081","0,000027","0,882633","0,002997","0,4",0,"0,114339","0,000246","0,063083","0,000133","0,681726","0,008787","0,55",0,"0,106269","0,000183","0,05745","0,000081","0,764001","0,007157","0,5",0,"0,123899","0,000302","0,070656","0,000223","0,583764","0,009089","0,6",0,"0,149672","0,000131","0,120329","0,001528","0,245201","0,003742","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,113,1,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,108294","0,000005","0,154976","0,00001","0,115023","0,000012","0,23757",0,"0,484081",0,"0,145743","0,000015","0,145743","0,000015","0,145743","0,000015","0,557251","0,000004","0,115466",0,"0,063113",0,"0,677329","0,000007","0,25",0,"0,153066","0,000007","0,104012","0,000006","0,28981",0,"0,45",0,"0,14563","0,000004","0,090325","0,000003","0,375773","0,000002","0,4",0,"0,147785","0,000011","0,142313","0,000022","0,153732","0,000003","0,55",0,"0,154551","0,00001","0,120677","0,000012","0,214935","0,000002","0,5",0,"0,129691","0,000012","0,169296","0,000038","0,105114","0,000005","0,6",0,"0,051752","0,000017","0,320752","0,000418","0,028148","0,000005","0,749998",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,57,0,5,0,0,"0,01",100,"LDA",1,50,10,"0,125729","0,000006","0,158353","0,00004","0,116527","0,000095","0,25026","0,000188","0,411774","0,000311","0,145721","0,00007","0,145721","0,00007","0,145721","0,00007","0,528894","0,000069","0,142731","0,000007","0,084256","0,000003","0,466473","0,000072","0,25",0,"0,156998","0,000047","0,124758","0,000053","0,211921","0,000015","0,45",0,"0,157999","0,000036","0,113043","0,000028","0,262465","0,000025","0,4",0,"0,140924","0,000043","0,152974","0,00015","0,130875","0,000005","0,55",0,"0,15113","0,000047","0,13769","0,000089","0,167726","0,000008","0,5",0,"0,127074","0,000029","0,172205","0,00024","0,100902","0,000002","0,599999",0,"0,070353","0,000001","0,266828","0,000955","0,040598",0,"0,750002",0
"results-2016-05-04-mir","similarity-matrix-image",1,4,5,1,0,1,0,0,"0,01",10,"LDA",1,50,10,"0,130029","0,000016","0,156937","0,000086","0,113098","0,000113","0,260689","0,00053","0,44659","0,000581","0,145293","0,00011","0,145293","0,00011","0,145293","0,00011","0,570767","0,000145","0,134618","0,000026","0,076778","0,00001","0,54649","0,00016","0,25",0,"0,156222","0,000083","0,112781","0,00006","0,254739","0,000188","0,45",0,"0,154621","0,000069","0,10253","0,00004","0,314971","0,000204","0,4",0,"0,148749","0,000094","0,138887","0,000137","0,160682","0,000111","0,55",0,"0,154387","0,000093","0,124622","0,00009","0,203437","0,000152","0,5",0,"0,138557","0,000087","0,156082","0,000207","0,125042","0,000077","0,6",0,"0,087216","0,00005","0,249828","0,000682","0,052966","0,000023","0,750003",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,60,0,5,1,0,"0,01",100,"LDA",1,50,10,"0,127445","0,000037","0,15689","0,000034","0,113965","0,000041","0,252358","0,000002","0,40639","0,000345","0,145166","0,000058","0,145166","0,000058","0,145166","0,000058","0,529453","0,000154","0,141164","0,000001","0,083489",0,"0,456748","0,000158","0,25",0,"0,155103","0,000051","0,123538","0,000008","0,208847","0,000315","0,45",0,"0,15637","0,00003","0,112195","0,000005","0,258359","0,00032","0,4",0,"0,14061","0,000117","0,151639","0,000016","0,131611","0,000249","0,55",0,"0,149959","0,000077","0,136472","0,000011","0,166934","0,000279","0,5",0,"0,126523","0,000137","0,168714","0,000014","0,101689","0,000185","0,600001",0,"0,069787","0,000119","0,254706","0,000011","0,040586","0,000052","0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,9,0,0,1,0,"0,01",100,"LDA",0,50,10,"0,133956","0,000338","0,158517","0,000242","0,115214","0,00022","0,255736","0,000054","0,451296","0,000983","0,144907","0,00023","0,144907","0,00023","0,144907","0,00023","0,575293","0,000697","0,134089","0,000057","0,076699","0,000018","0,5327","0,001202","0,25",0,"0,157747","0,000231","0,114252","0,000061","0,256129","0,001625","0,45",0,"0,155382","0,000171","0,103518","0,00005","0,312307","0,001663","0,4",0,"0,14966","0,000405","0,138491","0,000071","0,165052","0,001301","0,55",0,"0,15608","0,000314","0,12587","0,000072","0,207254","0,001505","0,5",0,"0,138263","0,00049","0,152515","0,00005","0,128936","0,001043","0,600001",0,"0,081674","0,000552","0,211455","0,000079","0,052269","0,000352","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,165,1,1,0,30,"0,01",100,"LDA",1,50,10,"0,142144","0,000076","0,160603","0,000221","0,114048","0,000228","0,275075","0,000003","0,482447","0,000002","0,144811","0,000294","0,144811","0,000294","0,144811","0,000294","0,614351","0,000514","0,132989","0,000064","0,074703","0,000027","0,609135","0,000099","0,25",0,"0,159747","0,000218","0,107627","0,000189","0,31427","0,000014","0,45",0,"0,155842","0,000194","0,098371","0,000129","0,379744","0,000024","0,4",0,"0,156337","0,000187","0,128828","0,000367","0,201899","0,000005","0,55",0,"0,160245","0,000217","0,117724","0,000266","0,254731","0,000008","0,5",0,"0,147681","0,00014","0,141979","0,000515","0,156214","0,000002","0,6",0,"0,08997","0,000006","0,204702","0,001371","0,058177","0,000001","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,71,0,5,5,0,1,1,"TfIdf-LSI",1,50,1,"0,108014","0,000009","0,153828","0,000015","0,11609","0,000058","0,230147","0,000163","0,485454","0,00014","0,144167","0,00003","0,144167","0,00003","0,144167","0,00003","0,55452",0,"0,115684",0,"0,063259",0,"0,675416",0,"0,25",0,"0,152078","0,00001","0,103995","0,000007","0,282901","0,00001","0,45",0,"0,145398","0,000006","0,090523","0,000003","0,369274","0,000005","0,4",0,"0,145276","0,000028","0,14186","0,000033","0,148865","0,000024","0,55",0,"0,153165","0,000018","0,120799","0,000015","0,209241","0,000018","0,5",0,"0,127119","0,000028","0,169328","0,000055","0,101755","0,000017","0,6",0,"0,050404","0,000022","0,317871","0,000353","0,027375","0,000007","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,153,1,1,0,30,"0,01",100,"LDA",1,50,10,"0,141293","0,000028","0,158939","0,000194","0,113048","0,000241","0,273194","0,000091","0,477925","0,000053","0,143239","0,000349","0,143239","0,000349","0,143239","0,000349","0,616039","0,000736","0,133629","0,000046","0,07526","0,000019","0,59772","0,000021","0,25",0,"0,158333","0,000184","0,107228","0,000156","0,305709","0,000001","0,45",0,"0,155032","0,000147","0,098314","0,000096","0,369501","0,000002","0,4",0,"0,154434","0,000207","0,127898","0,000397","0,198008","0,000002","0,55",0,"0,158207","0,000206","0,11682","0,000247","0,248253","0,000001","0,5",0,"0,146252","0,000165","0,141181","0,000622","0,154569","0,000004","0,6",0,"0,090944","0,000004","0,202123","0,002302","0,059795","0,000007","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,68,0,5,5,0,1,1,"TfIdf-LSI",1,50,1,"0,107569","0,000007","0,152817","0,000014","0,11213","0,000038","0,241415","0,000105","0,475466","0,000085","0,142903","0,000024","0,142903","0,000024","0,142903","0,000024","0,553587","0,000001","0,115735",0,"0,063324",0,"0,671628","0,000004","0,25",0,"0,151467","0,00001","0,103838","0,000007","0,279858","0,000008","0,45",0,"0,144859","0,000006","0,090341","0,000003","0,365376","0,000002","0,4",0,"0,143927","0,000021","0,141301","0,000028","0,146663","0,000015","0,55",0,"0,151824","0,000017","0,120134","0,000015","0,20625","0,000014","0,5",0,"0,125902","0,000029","0,168363","0,000061","0,100545","0,000017","0,6",0,"0,050092","0,00002","0,314847","0,000323","0,027213","0,000006","0,749995",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,110,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,105894","0,000005","0,152548","0,000006","0,114569","0,000028","0,229416","0,000098","0,485514","0,00006","0,142873","0,000016","0,142873","0,000016","0,142873","0,000016","0,555231","0,000002","0,115048",0,"0,062933",0,"0,669294","0,000013","0,25",0,"0,150789","0,000006","0,10294","0,000005","0,281841",0,"0,45",0,"0,143935","0,000002","0,089552","0,000002","0,366615","0,000004","0,4",0,"0,144532","0,000012","0,140596","0,000019","0,148713","0,000006","0,55",0,"0,151953","0,000007","0,119449","0,000009","0,208801","0,000002","0,5",0,"0,126071","0,000017","0,166942","0,000041","0,10128","0,000008","0,6",0,"0,050517","0,000017","0,31781","0,000326","0,027441","0,000005","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,59,0,5,0,0,1,1,"TfIdf-LSI",1,50,1,"0,107071","0,000007","0,152989","0,000011","0,113888","0,000016","0,23321","0,000001","0,481733","0,000007","0,142834","0,000021","0,142834","0,000021","0,142834","0,000021","0,554161","0,000001","0,11531",0,"0,06306",0,"0,672711","0,000003","0,25",0,"0,15106","0,000009","0,103357","0,000006","0,280581","0,000007","0,45",0,"0,144571","0,000005","0,090046","0,000003","0,366558","0,000001","0,4",0,"0,144242","0,000018","0,141114","0,000023","0,147519","0,000013","0,55",0,"0,152235","0,000014","0,120218","0,000012","0,207521","0,000011","0,5",0,"0,126183","0,000022","0,168296","0,000049","0,10093","0,000012","0,599999",0,"0,049815","0,00002","0,315422","0,000297","0,027046","0,000006","0,749997",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,62,0,5,1,0,1,1,"TfIdf-LSI",1,50,1,"0,106864","0,000006","0,152655","0,000011","0,11385","0,000036","0,23302","0,000101","0,480577","0,000079","0,14275","0,000022","0,14275","0,000022","0,14275","0,000022","0,553144","0,000001","0,115555",0,"0,063242",0,"0,668686","0,000006","0,25",0,"0,151118","0,000008","0,103702","0,000005","0,278459","0,000005","0,45",0,"0,144617","0,000004","0,09027","0,000002","0,363473","0,000001","0,4",0,"0,143606","0,000018","0,141261","0,000024","0,14604","0,000013","0,55",0,"0,151896","0,000013","0,120379","0,000012","0,205792","0,00001","0,5",0,"0,125957","0,000025","0,169022","0,000055","0,100382","0,000014","0,600001",0,"0,050166","0,000021","0,315899","0,000333","0,02725","0,000007","0,750001",0
"results-2016-05-13-mir","similarity-matrix-image",0,2,4,2,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,106893","0,000007","0,152432","0,000011","0,113866","0,000026","0,231464","0,000087","0,482707","0,000062","0,142731","0,000022","0,142731","0,000022","0,142731","0,000022","0,554654",0,"0,115239",0,"0,063043",0,"0,669803","0,000004","0,25",0,"0,150752","0,000009","0,103143","0,000005","0,280011","0,000012","0,45",0,"0,144146","0,000004","0,089805","0,000002","0,365063","0,000004","0,4",0,"0,14404","0,000021","0,140595","0,000023","0,14766","0,00002","0,55",0,"0,151724","0,000013","0,119682","0,00001","0,207204","0,000015","0,5",0,"0,126348","0,000027","0,167773","0,000047","0,101329","0,000018","0,6",0,"0,050383","0,000023","0,314012","0,000307","0,027393","0,000007","0,749999",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,20,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,106827","0,000006","0,152324","0,00001","0,115419","0,00003","0,224892","0,000055","0,486896","0,000067","0,142726","0,000024","0,142726","0,000024","0,142726","0,000024","0,554066",0,"0,115386",0,"0,063128",0,"0,670119","0,000005","0,25",0,"0,150773","0,000006","0,103259","0,000004","0,279294","0,000008","0,45",0,"0,144153","0,000003","0,089853","0,000001","0,364348","0,000002","0,4",0,"0,143853","0,000021","0,140817","0,000021","0,147023","0,000021","0,55",0,"0,151783","0,00001","0,1199","0,000007","0,206769","0,000014","0,5",0,"0,12602","0,000026","0,167969","0,000041","0,100837","0,000017","0,6",0,"0,050516","0,000024","0,315648","0,000269","0,02746","0,000008","0,750001",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,65,0,5,1,0,1,1,"TfIdf-LSI",1,50,1,"0,106604","0,000007","0,152301","0,000011","0,114607","0,000028","0,22772","0,000035","0,484221","0,000041","0,142601","0,00002","0,142601","0,00002","0,142601","0,00002","0,553617","0,000001","0,115292",0,"0,063082",0,"0,669001","0,000002","0,25",0,"0,150799","0,000009","0,10341","0,000006","0,278395","0,000008","0,45",0,"0,144362","0,000005","0,090056","0,000003","0,363702","0,000004","0,4",0,"0,143568","0,000018","0,140907","0,000023","0,146337","0,000013","0,55",0,"0,151585","0,000014","0,119995","0,000012","0,205768","0,000013","0,5",0,"0,125621","0,000024","0,168016","0,00005","0,100311","0,000014","0,6",0,"0,049851","0,00002","0,312754","0,000337","0,027086","0,000006","0,750008",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,98,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,106905","0,000007","0,152121","0,000009","0,111845","0,000016","0,2381","0,000009","0,477597","0,000023","0,142434","0,00002","0,142435","0,00002","0,142434","0,00002","0,554305",0,"0,11527",0,"0,06306",0,"0,669999","0,000004","0,25",0,"0,150478","0,000006","0,102961","0,000003","0,279453","0,000009","0,45",0,"0,144054","0,000003","0,089743","0,000002","0,364881","0,000003","0,4",0,"0,143689","0,000019","0,140493","0,000018","0,147033","0,000021","0,55",0,"0,151449","0,000011","0,119486","0,000007","0,206761","0,000016","0,5",0,"0,125916","0,000026","0,167401","0,000039","0,100909","0,000019","0,599999",0,"0,05031","0,000025","0,314722","0,000266","0,027346","0,000008","0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,65,0,5,1,0,1,1,"TfIdf-LSI",1,50,1,"0,095944","0,000002","0,149064","0,000009","0,115289","0,000009","0,21086","0,000005","0,374965","0,000001","0,141959","0,000017","0,141959","0,000017","0,141959","0,000017","0,447432",0,"0,133502","0,000002","0,080346","0,000001","0,394502","0,000004","0,25",0,"0,141475","0,000015","0,143027","0,000018","0,139958","0,000013","0,45",0,"0,148226","0,000012","0,123895","0,00001","0,184454","0,000013","0,4",0,"0,110151","0,000009","0,191911","0,000028","0,077243","0,000005","0,55",0,"0,128167","0,000012","0,165202","0,000022","0,104697","0,000007","0,5",0,"0,089909","0,000008","0,224111","0,000054","0,056235","0,000003","0,6",0,"0,039114","0,000001","0,416421","0,000083","0,020521",0,"0,749986",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,56,0,5,0,0,1,1,"TfIdf-LSI",1,50,1,"0,106548","0,000006","0,151861","0,00001","0,113947","0,000012","0,227727",0,"0,484385","0,000005","0,141703","0,000018","0,141704","0,000018","0,141703","0,000018","0,554311",0,"0,115177",0,"0,063012",0,"0,669049","0,000005","0,25",0,"0,150339","0,000007","0,102912","0,000004","0,278867","0,000006","0,45",0,"0,143833","0,000004","0,089641","0,000002","0,363759","0,000002","0,4",0,"0,142856","0,000017","0,139672","0,000019","0,14619","0,000014","0,55",0,"0,15102","0,000011","0,119208","0,000009","0,205998","0,000012","0,5",0,"0,125465","0,000023","0,1669","0,000041","0,100511","0,000014","0,6",0,"0,050181","0,000018","0,313554","0,000198","0,027277","0,000006","0,750004",0
"results-2016-05-13-mir","similarity-matrix-image",0,2,4,3,0,1,0,0,1,1,"TfIdf-LSI",1,5000,1,"0,048922",0,"0,15095","0,000006","0,113659","0,000018","0,225272","0,000043","0,122909","0,00001","0,141558","0,000013","0,141558","0,000013","0,141558","0,000013","0,153363","0,000001","0,071673","0,00001","0,246839","0,000019","0,041929","0,000004","0,249999",0,"0,025443","0,000001","0,567825","0,000025","0,013014",0,"0,449985",0,"0,02985","0,000001","0,472226","0,000014","0,015412",0,"0,399992",0,"0,020629","0,000001","0,755774","0,000003","0,010457",0,"0,550013",0,"0,022624","0,000001","0,667883","0,000001","0,011507",0,"0,500032",0,"0,019362",0,"0,837638","0,000025","0,009794",0,"0,600128",0,"0,01735",0,"0,963541","0,000007","0,008754",0,"0,749919",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,57,0,5,0,0,"0,01",100,"LDA",1,50,10,"0,129339",0,"0,15807","0,000004","0,112467",0,"0,266443","0,000186","0,428651","0,000481","0,14105",0,"0,14105",0,"0,14105",0,"0,557737","0,000176","0,136541","0,000016","0,078484","0,000009","0,526345","0,000161","0,25",0,"0,157397","0,000002","0,116944","0,000018","0,241778","0,000134","0,45",0,"0,156864","0,000009","0,106329","0,000018","0,300372","0,000147","0,4",0,"0,1429","0,00001","0,139286","0,000011","0,147376","0,000107","0,549999",0,"0,152704","0,000001","0,127772","0,000015","0,1906","0,00012","0,5",0,"0,128261","0,000016","0,151992","0,00002","0,111449","0,00007","0,599999",0,"0,068551","0,000044","0,212973","0,000042","0,041002","0,000025","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,54,0,5,0,0,"0,01",100,"LDA",1,50,10,"0,110922","0,000014","0,155247","0,000014","0,112444","0,000038","0,252416","0,000132","0,363446","0,000027","0,140378","0,000064","0,140378","0,000064","0,140378","0,000064","0,483645","0,000283","0,144484","0,000004","0,08776","0,000003","0,40907","0,000053","0,25",0,"0,147169","0,000018","0,13268","0,000094","0,166144","0,000021","0,45",0,"0,153541","0,000017","0,120531","0,000045","0,212296","0,000025","0,4",0,"0,120831","0,000003","0,161378","0,000364","0,097603","0,000023","0,55",0,"0,135866","0,000011","0,145974","0,000186","0,128079","0,000022","0,5",0,"0,102449",0,"0,178573","0,000713","0,072782","0,000021","0,6",0,"0,04764","0,000011","0,272341","0,004499","0,026401","0,000007","0,749999",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,66,0,5,5,0,"0,01",100,"LDA",1,50,10,"0,12874","0,000001","0,153177","0,000024","0,111218","0,000021","0,24614","0,000006","0,407957","0,000007","0,14032","0,000044","0,14032","0,000044","0,14032","0,000044","0,533591","0,000028","0,140888","0,000006","0,083325","0,000002","0,455696","0,000058","0,25",0,"0,151282","0,000031","0,119843","0,000029","0,205146","0,000022","0,45",0,"0,153046","0,000023","0,109466","0,000015","0,254313","0,00003","0,4",0,"0,136712","0,000028","0,145059","0,000073","0,129366","0,000007","0,55",0,"0,146059","0,000031","0,131579","0,000045","0,164204","0,000012","0,5",0,"0,124333","0,000021","0,162013","0,000118","0,100966","0,000003","0,6",0,"0,073504","0,000001","0,250109","0,000409","0,043126",0,"0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,5,0,0,0,0,1,1,"TfIdf-LSI",0,50,1,"0,104279",0,"0,151863","0,000001","0,112269","0,000002","0,234685","0,000007","0,408288","0,000011","0,139518","0,000001","0,139518","0,000001","0,139518","0,000001","0,509253",0,"0,133153",0,"0,077172",0,"0,484906","0,000007","0,25",0,"0,148883",0,"0,122592",0,"0,189532","0,000001","0,45",0,"0,151568",0,"0,109941",0,"0,243927","0,000001","0,4",0,"0,128783","0,000001","0,151507","0,000001","0,111988","0,000001","0,55",0,"0,141391","0,000001","0,136725",0,"0,146387","0,000001","0,5",0,"0,113535",0,"0,168036","0,000001","0,085733",0,"0,600001",0,"0,061602","0,000003","0,232172","0,000119","0,035514","0,000001","0,750002",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,7,1,0,0,0,1,1,"TfIdf-LSI",0,50,1,"0,104094","0,000001","0,151229",0,"0,111453","0,000003","0,235546","0,000063","0,407093","0,000047","0,139231",0,"0,139231",0,"0,139231",0,"0,509352",0,"0,132917",0,"0,077009",0,"0,485087","0,000005","0,25",0,"0,148677",0,"0,122376",0,"0,189377","0,000001","0,45",0,"0,151045",0,"0,109498",0,"0,243401","0,000001","0,4",0,"0,128672",0,"0,151243",0,"0,111964","0,000001","0,55",0,"0,141156",0,"0,136439",0,"0,146212","0,000001","0,5",0,"0,113367",0,"0,167731","0,000001","0,085621",0,"0,6",0,"0,061561","0,000003","0,231728","0,000137","0,035498","0,000001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,102,0,1,0,0,"0,01",100,"LDA",1,50,10,"0,134337","0,000047","0,15279","0,00002","0,107065","0,000055","0,270553","0,000385","0,472895","0,001088","0,13885","0,000046","0,13885","0,000046","0,13885","0,000046","0,611182","0,000094","0,129533",0,"0,072742",0,"0,591354","0,000267","0,25",0,"0,151856","0,000014","0,102179","0,000001","0,296157","0,000357","0,45",0,"0,148919","0,000006","0,09391",0,"0,36013","0,000366","0,4",0,"0,148713","0,000044","0,122336","0,000005","0,190106","0,000261","0,55",0,"0,152076","0,000026","0,111555","0,000003","0,239403","0,000313","0,5",0,"0,141307","0,000077","0,135502","0,000014","0,148033","0,000217","0,6",0,"0,087295","0,000076","0,194954","0,000029","0,056348","0,000046","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,132,0,1,1,0,"0,01",100,"LDA",1,50,10,"0,157212","0,000036","0,158817","0,000001","0,109011","0,000006","0,293367","0,000163","0,506446","0,000493","0,138838","0,000016","0,138838","0,000016","0,138838","0,000016","0,664359","0,00149","0,131247","0,000001","0,073109","0,000001","0,643177","0,000926","0,25",0,"0,156625","0,000003","0,100548","0,000021","0,360925","0,001577","0,45",0,"0,152537","0,000005","0,093186","0,000013","0,425957","0,001532","0,4",0,"0,156946","0,000001","0,116989","0,000057","0,245733","0,001313","0,55",0,"0,15832","0,000001","0,108408","0,000035","0,300714","0,001484","0,5",0,"0,151513","0,000007","0,126352","0,000101","0,196131","0,001033","0,6",0,"0,107943","0,000126","0,165119","0,000327","0,082936","0,000296","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,11,0,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,124873","0,000003","0,151275","0,000001","0,107655","0,000006","0,254745","0,000044","0,498989","0,000189","0,138765","0,000004","0,138764","0,000004","0,138765","0,000004","0,604264","0,000076","0,117377","0,000001","0,064511",0,"0,650337","0,000007","0,25",0,"0,148397",0,"0,096684",0,"0,319442","0,000118","0,45",0,"0,142732",0,"0,087184","0,000001","0,393687","0,000093","0,4",0,"0,148296","0,000008","0,120438",0,"0,193396","0,000126","0,55",0,"0,151066","0,000001","0,10775","0,000001","0,253074","0,000116","0,5",0,"0,139587","0,000017","0,137029","0,000002","0,142716","0,000103","0,6",0,"0,072338","0,000023","0,252007","0,000163","0,042342","0,000013","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,107,1,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,117047","0,000015","0,154269","0,00001","0,110176","0,000006","0,257212","0,000016","0,501908","0,000003","0,138676","0,000013","0,138676","0,000013","0,138676","0,000013","0,596861","0,000015","0,114461","0,000001","0,062153",0,"0,722724",0,"0,25",0,"0,15152","0,000008","0,097481","0,000004","0,340008","0,00003","0,45",0,"0,144078","0,000006","0,086576","0,000003","0,42907","0,000015","0,4",0,"0,150407","0,000014","0,123698","0,000004","0,191889","0,000057","0,55",0,"0,154202","0,000009","0,109628","0,000004","0,25987","0,000044","0,5",0,"0,137594","0,000024","0,139772","0,000005","0,135581","0,000055","0,6",0,"0,062199","0,000018","0,221186","0,000003","0,036213","0,000008","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,119,1,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,116404","0,000015","0,15464","0,000008","0,111428","0,000007","0,252633","0,000005","0,505743","0,000014","0,138319","0,000009","0,138319","0,000009","0,138319","0,000009","0,597336","0,000024","0,113901","0,000001","0,06178",0,"0,728534","0,000002","0,25",0,"0,151833","0,000008","0,097591","0,000003","0,341818","0,000047","0,45",0,"0,144282","0,000006","0,086586","0,000002","0,432436","0,00003","0,4",0,"0,150271","0,000014","0,123522","0,000002","0,191915","0,000069","0,55",0,"0,154448","0,000008","0,109745","0,000002","0,260637","0,000056","0,5",0,"0,137234","0,000022","0,139038","0,000002","0,135631","0,000062","0,6",0,"0,062337","0,000015","0,214224",0,"0,036504","0,000007","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,159,1,1,0,30,"0,01",100,"LDA",1,50,10,"0,156064","0,000004","0,155284","0,000013","0,107402","0,000042","0,284005","0,000467","0,54946","0,000192","0,138","0,000044","0,138","0,000044","0,138","0,000044","0,708275","0,000082","0,125841","0,000004","0,069565","0,000002","0,660188","0,000358","0,25",0,"0,150403","0,000011","0,092919","0,00001","0,395583","0,000121","0,45",0,"0,145396","0,000008","0,086504","0,000006","0,456852","0,000189","0,4",0,"0,154943","0,000012","0,106941","0,000019","0,281984","0,000047","0,55",0,"0,153541","0,000009","0,099539","0,000011","0,336637","0,000096","0,500001",0,"0,153627","0,000015","0,115142","0,00003","0,23144","0,00002","0,6",0,"0,124869","0,000022","0,150204","0,000133","0,107052","0,000001","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,54,0,5,0,0,"0,01",100,"LDA",1,50,10,"0,125417",0,"0,151512","0,00002","0,107336","0,000009","0,257496","0,000084","0,404589","0,000124","0,13797","0,000023","0,13797","0,000023","0,13797","0,000023","0,544937","0,000264","0,139075","0,000011","0,081836","0,000005","0,462884","0,00001","0,25",0,"0,149936","0,000015","0,11621","0,000036","0,211965","0,000021","0,45",0,"0,151395","0,00002","0,106627","0,000024","0,261528","0,000006","0,4",0,"0,136459","0,000002","0,139797","0,000086","0,134104","0,000038","0,549999",0,"0,144942","0,000008","0,127006","0,000055","0,169576","0,00003","0,500001",0,"0,123569",0,"0,15468","0,000154","0,10364","0,000033","0,6",0,"0,068847","0,000011","0,229367","0,001062","0,040818","0,000012","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,4,1,0,0,0,"0,001",10,"LDA",0,50,10,"0,103599","0,000029","0,147996","0,000041","0,109817","0,000087","0,229465","0,000124","0,459537","0,001022","0,137537","0,000079","0,137537","0,000079","0,137537","0,000079","0,562467","0,000376","0,124011","0,000011","0,070244","0,000006","0,531508","0,000641","0,25",0,"0,147302","0,000035","0,106944","0,000027","0,239127","0,000618","0,45",0,"0,144756","0,000019","0,095944","0,000017","0,29753","0,000697","0,4",0,"0,139539","0,000094","0,133675","0,000081","0,147572","0,000374","0,55",0,"0,145692","0,000057","0,119276","0,000044","0,18925","0,000496","0,5",0,"0,128406","0,000125","0,150685","0,000136","0,11301","0,000257","0,6",0,"0,072253","0,000092","0,230223","0,000772","0,04304","0,000044","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,116,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,115875","0,000016","0,154009","0,000011","0,10821","0,000019","0,267839","0,000046","0,49459","0,000079","0,137416","0,000012","0,137416","0,000012","0,137416","0,000012","0,59717","0,000017","0,11398","0,000001","0,061849",0,"0,725357","0,000001","0,25",0,"0,151416","0,000009","0,097407","0,000004","0,33985","0,000034","0,45",0,"0,144039","0,000008","0,08651","0,000003","0,429998","0,000023","0,4",0,"0,149783","0,000017","0,123262","0,000005","0,190909","0,000062","0,55",0,"0,153824","0,000011","0,109411","0,000005","0,258942","0,000049","0,5",0,"0,136426","0,000025","0,138372","0,000005","0,134644","0,000058","0,6",0,"0,062003","0,000018","0,212486","0,000003","0,036323","0,000008","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,150,0,1,0,30,"0,01",100,"LDA",1,50,10,"0,136752","0,000098","0,154557","0,000067","0,109237","0,00005","0,264452","0,000041","0,494969","0,000036","0,137408","0,000071","0,137408","0,000071","0,137408","0,000071","0,620566","0,000001","0,127794","0,00001","0,071169","0,000004","0,625519","0,000029","0,25",0,"0,153336","0,000061","0,100807","0,000028","0,320193","0,000198","0,45",0,"0,149641","0,000043","0,092607","0,000019","0,389624","0,000167","0,4",0,"0,150782","0,000072","0,120061","0,000044","0,202631","0,000139","0,55",0,"0,154494","0,000068","0,110146","0,000035","0,258627","0,000178","0,5",0,"0,142427","0,000083","0,131823","0,000064","0,154889","0,000111","0,6",0,"0,083968","0,000043","0,186067","0,000157","0,054219","0,000019","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,53,0,1,5,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,09718","0,000002","0,145018","0,000003","0,110756","0,000001","0,209977","0,00001","0,361339",0,"0,137364","0,000003","0,137364","0,000003","0,137364","0,000003","0,448876","0,000002","0,135602","0,000001","0,083763",0,"0,35581","0,000024","0,25",0,"0,137181","0,000004","0,137748","0,000001","0,136627","0,000007","0,449999",0,"0,143111","0,000003","0,121586","0,000001","0,173905","0,000009","0,4",0,"0,112869","0,000005","0,17675","0,000003","0,082912","0,000005","0,55",0,"0,126922","0,000004","0,156037","0,000002","0,106971","0,000005","0,500001",0,"0,096296","0,000006","0,200984","0,000006","0,063321","0,000004","0,599999",0,"0,046413","0,000001","0,332594","0,000007","0,024948",0,"0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,23,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,115976","0,000013","0,152964","0,000007","0,106351","0,000008","0,272513","0,000002","0,489586","0,000025","0,136756","0,000012","0,136756","0,000012","0,136756","0,000012","0,596268","0,000017","0,114435","0,000001","0,062164",0,"0,719097",0,"0,25",0,"0,150643","0,000007","0,097058","0,000003","0,336332","0,000032","0,45",0,"0,143569","0,000005","0,086364","0,000002","0,425235","0,000016","0,4",0,"0,14834","0,000013","0,12231","0,000003","0,188524","0,000059","0,55",0,"0,15279","0,000008","0,108834","0,000003","0,256334","0,000047","0,5",0,"0,135397","0,000025","0,137914","0,000005","0,13308","0,000057","0,6",0,"0,061814","0,000022","0,218729","0,00002","0,036015","0,000009","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,104,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,115961","0,000019","0,152502","0,000012","0,10874","0,000014","0,255499","0,000002","0,500458","0,000028","0,136573","0,000018","0,136573","0,000018","0,136573","0,000018","0,596376","0,000012","0,114478","0,000001","0,062189",0,"0,719241","0,000001","0,25",0,"0,150243","0,000011","0,0968","0,000005","0,335453","0,000026","0,45",0,"0,143252","0,000009","0,086179","0,000004","0,424224","0,000012","0,4",0,"0,14829","0,000021","0,122219","0,000008","0,188539","0,000064","0,55",0,"0,152438","0,000012","0,108552","0,000006","0,255892","0,00004","0,5",0,"0,135198","0,000031","0,137661","0,00001","0,1329","0,000059","0,6",0,"0,061573","0,000022","0,219168","0,000009","0,035844","0,000009","0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,23,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,122418","0,000003","0,149831","0,000003","0,104741","0,000005","0,263273","0,000008","0,494415","0,000114","0,135844","0,000007","0,135844","0,000007","0,135844","0,000007","0,61046","0,000069","0,116676","0,000001","0,063987",0,"0,660933","0,00001","0,25",0,"0,147617","0,000001","0,095678",0,"0,323212","0,000112","0,45",0,"0,142118",0,"0,086501",0,"0,398294","0,000091","0,4",0,"0,146773","0,000011","0,117382",0,"0,196195","0,000128","0,55",0,"0,149666","0,000003","0,10584",0,"0,255781","0,000119","0,5",0,"0,138306","0,000022","0,132121",0,"0,145508","0,000111","0,6",0,"0,072856","0,000013","0,234409","0,000165","0,043234","0,000009","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,66,0,5,5,0,"0,01",100,"LDA",1,50,10,"0,11252","0,000059","0,152045","0,000068","0,111417","0,000159","0,245265","0,000351","0,385584","0,000186","0,135551","0,000279","0,135551","0,000279","0,135551","0,000279","0,526362","0,001074","0,141043","0,000032","0,084984","0,000019","0,415757","0,000026","0,25",0,"0,148611","0,000087","0,123869","0,000218","0,188018","0,00002","0,45",0,"0,151628","0,000074","0,113397","0,000117","0,230874","0,000026","0,4",0,"0,130264","0,000082","0,144779","0,000696","0,120812","0,000011","0,55",0,"0,141364","0,000096","0,134272","0,000405","0,151651","0,000013","0,5",0,"0,115751","0,000055","0,154917","0,001134","0,09467","0,00001","0,6",0,"0,067535","0,000001","0,201904","0,004644","0,041769","0,000007","0,750002",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,63,0,5,1,0,"0,01",100,"LDA",1,50,10,"0,126216","0,000017","0,150641","0,000004","0,107317","0,000025","0,254944","0,000297","0,403478","0,000427","0,135245","0,000034","0,135245","0,000034","0,135245","0,000034","0,54121","0,000013","0,138817",0,"0,081804",0,"0,458047","0,000002","0,25",0,"0,148173","0,000012","0,115326","0,000005","0,207198","0,00004","0,45",0,"0,150142","0,000003","0,106098","0,000001","0,256715","0,000017","0,4",0,"0,133269","0,000049","0,137375","0,000028","0,129445","0,000071","0,55",0,"0,142573","0,000025","0,125534","0,000011","0,164998","0,000057","0,5",0,"0,120435","0,000076","0,151541","0,000064","0,099967","0,000073","0,6",0,"0,068154","0,000098","0,225179","0,000616","0,040164","0,000037","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,117,1,1,0,0,"0,01",100,"LDA",1,50,10,"0,140891","0,000028","0,149995","0,000092","0,107531","0,000165","0,254097","0,000305","0,525156","0,000331","0,134981","0,000221","0,134981","0,000221","0,134981","0,000221","0,653921","0,000166","0,123372","0,000008","0,068423","0,000004","0,627621","0,000112","0,25",0,"0,146783","0,000058","0,093748","0,00004","0,339342","0,000002","0,45",0,"0,142383","0,000041","0,086497","0,000024","0,403785","0,000015","0,4",0,"0,149045","0,000102","0,1112","0,000112","0,227014","0,000007","0,55",0,"0,149278","0,00008","0,101913","0,000067","0,280136","0,000001","0,5",0,"0,145174","0,000125","0,122215","0,000195","0,179665","0,000016","0,6",0,"0,101093","0,000111","0,1719","0,001075","0,071933","0,000023","0,75",0
"results-2016-05-04-mir","similarity-matrix-image",1,4,5,3,0,1,0,0,"0,001",100,"LDA",1,50,10,"0,141822","0,000095","0,150161","0,000148","0,104394","0,000189","0,274981","0,000565","0,531113","0,001715","0,134514","0,00025","0,134514","0,00025","0,134514","0,00025","0,6791","0,001634","0,121967","0,000027","0,067222","0,000011","0,660991","0,00086","0,25",0,"0,145696","0,000101","0,091203","0,000074","0,370278","0,001541","0,45",0,"0,141147","0,000077","0,084448","0,000046","0,43694","0,00147","0,4",0,"0,148654","0,00015","0,106958","0,000177","0,252449","0,001416","0,55",0,"0,148379","0,000126","0,098589","0,000115","0,308557","0,001516","0,5",0,"0,145709","0,000179","0,116682","0,000268","0,202257","0,00125","0,6",0,"0,111789","0,000313","0,16543","0,001182","0,088819","0,00051","0,75",0
"results-2016-05-13-aura-low","similarity-matrix-image.low-mterms-only",0,2,4,2,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,097441","0,000002","0,145267","0,000002","0,105025","0,000013","0,236688","0,000147","0,519174","0,000072","0,134384","0,000004","0,134384","0,000004","0,134384","0,000004","0,595261",0,"0,104172",0,"0,055953",0,"0,753528","0,000019","0,25",0,"0,138928","0,000001","0,086334",0,"0,355524","0,000001","0,45",0,"0,130579",0,"0,07627",0,"0,453537","0,000003","0,4",0,"0,143783","0,000003","0,115353","0,000003","0,190815","0,000004","0,55",0,"0,144338","0,000001","0,098949","0,000001","0,266666","0,000001","0,5",0,"0,132778","0,000004","0,136609","0,000005","0,129158","0,000004","0,6",0,"0,054364","0,000004","0,286622","0,000008","0,030034","0,000002","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,99,1,1,0,0,"0,01",100,"LDA",1,50,10,"0,140316","0,000009","0,152186",0,"0,104062","0,000001","0,283749","0,000163","0,479408","0,000003","0,134212",0,"0,134212",0,"0,134212",0,"0,638679","0,000061","0,130507","0,000001","0,073208",0,"0,600763","0,000211","0,25",0,"0,151614",0,"0,099589",0,"0,317897","0,000136","0,45",0,"0,148994",0,"0,09263",0,"0,380974","0,000166","0,4",0,"0,148854","0,000001","0,115531","0,000002","0,209549","0,000067","0,55",0,"0,151686",0,"0,107058","0,000001","0,260535","0,0001","0,5",0,"0,142317","0,000003","0,125341","0,000002","0,164879","0,000047","0,6",0,"0,094171","0,000002","0,169912","0,000046","0,065246","0,000006","0,75",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,7,0,0,0,1,1,1,"TfIdf-LSI",0,50,1,"0,09714","0,00001","0,138484","0,000036","0,110106","0,000057","0,188128","0,000198","0,333673","0,000402","0,134195","0,000037","0,134195","0,000037","0,134195","0,000037","0,418001","0,000029","0,134074","0,000047","0,089795","0,00003","0,264867","0,00007","0,25",0,"0,130291","0,000032","0,144892","0,000068","0,118424","0,000018","0,450001",0,"0,135654","0,000033","0,128395","0,00005","0,143875","0,000022","0,4",0,"0,111932","0,000023","0,186655","0,000145","0,079972","0,000008","0,549998",0,"0,12219","0,000029","0,163853","0,000099","0,097463","0,000013","0,499999",0,"0,099523","0,000015","0,213625","0,000201","0,064907","0,000005","0,600001",0,"0,060694","0,000005","0,360685","0,000633","0,033143","0,000001","0,750003",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,8,0,0,1,0,1,1,"TfIdf-LSI",0,50,1,"0,124605","0,000002","0,148589","0,000002","0,104905",0,"0,254707","0,000045","0,474742","0,00002","0,133778","0,000003","0,133777","0,000003","0,133778","0,000003","0,592227","0,000097","0,122854","0,000002","0,068422","0,000001","0,601148","0,000024","0,25",0,"0,148162","0,000002","0,100092",0,"0,285562","0,000165","0,45",0,"0,145202",0,"0,09133",0,"0,354496","0,000161","0,4",0,"0,142494","0,000014","0,121614",0,"0,172548","0,000138","0,55",0,"0,147614","0,000005","0,10995",0,"0,225026","0,000149","0,5",0,"0,132097","0,000016","0,136975","0,000004","0,128035","0,000087","0,6",0,"0,066864","0,000015","0,246149","0,000209","0,038784","0,000009","0,75",0
"results-2016-05-04-mir","similarity-matrix-image",1,4,5,5,0,1,0,0,"0,1",100,"LDA",1,50,10,"0,141375","0,000066","0,149789","0,000152","0,105033","0,000221","0,273444","0,001342","0,532674","0,001749","0,133737","0,000317","0,133737","0,000317","0,133737","0,000317","0,6789","0,001577","0,121828","0,000039","0,0671","0,000015","0,664691","0,000533","0,25",0,"0,145458","0,000121","0,090922","0,000087","0,370997","0,000971","0,45",0,"0,140993","0,000097","0,084262","0,000056","0,438391","0,000943","0,4",0,"0,14854","0,000163","0,106712","0,000211","0,252333","0,000899","0,55",0,"0,148121","0,000143","0,098265","0,000133","0,308676","0,000991","0,5",0,"0,145866","0,000178","0,116718","0,000339","0,202029","0,000769","0,6",0,"0,110575","0,000124","0,167174","0,001661","0,086511","0,000229","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,111,1,1,0,0,"0,01",100,"LDA",1,50,10,"0,138353","0,000013","0,149928","0,000021","0,103894","0,000064","0,274816","0,000638","0,503493","0,000299","0,133463","0,000143","0,133463","0,000143","0,133463","0,000143","0,655689","0,000143","0,125541",0,"0,069925",0,"0,614274","0,000343","0,25",0,"0,14766","0,000009","0,09483","0,000011","0,334512","0,000107","0,45",0,"0,144113","0,000006","0,08804","0,000006","0,398014","0,000157","0,4",0,"0,148156","0,000036","0,110815","0,000055","0,224387","0,000008","0,55",0,"0,149343","0,000018","0,102411","0,000024","0,276722","0,000045","0,5",0,"0,14376","0,00006","0,12081","0,000113","0,178234",0,"0,6",0,"0,102098","0,000089","0,167805","0,00069","0,073566","0,000022","0,750001",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,5,0,0,0,0,1,1,"TfIdf-LSI",0,50,1,"0,12493","0,000003","0,148776","0,000005","0,102937","0,000007","0,268513","0,000013","0,463709","0,000189","0,133394","0,000004","0,133394","0,000004","0,133394","0,000004","0,592375","0,000098","0,12321","0,000002","0,068631","0,000001","0,60202","0,000027","0,25",0,"0,148445","0,000004","0,100319",0,"0,285806","0,00019","0,45",0,"0,145242","0,000001","0,091386",0,"0,354124","0,000178","0,4",0,"0,142356","0,000014","0,121542",0,"0,172302","0,000141","0,55",0,"0,147873","0,000008","0,110162",0,"0,225341","0,000171","0,499999",0,"0,131543","0,000019","0,136374","0,000003","0,12754","0,000095","0,6",0,"0,066936","0,000023","0,246294","0,000171","0,038841","0,000012","0,749999",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,8,0,1,0,0,"0,001",100,"LDA",1,50,10,"0,139197","0,000039","0,148175","0,000097","0,103858","0,000123","0,263333","0,000413","0,541852","0,000883","0,133115","0,00014","0,133115","0,00014","0,133115","0,00014","0,678967","0,00081","0,12049","0,00003","0,066242","0,000011","0,668426","0,000432","0,25",0,"0,143892","0,000082","0,089417","0,000056","0,373277","0,000781","0,45",0,"0,13931","0,00007","0,082881","0,000039","0,441208","0,000754","0,4",0,"0,147362","0,000098","0,104834","0,000119","0,253023","0,000685","0,55",0,"0,146866","0,000091","0,09668","0,00008","0,310568","0,000771","0,5",0,"0,145038","0,000101","0,114584","0,000175","0,202211","0,000595","0,6",0,"0,110635","0,00012","0,162757","0,000767","0,085953","0,000208","0,749999",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,9,0,1,0,0,"0,01",100,"LDA",1,50,10,"0,140055","0,000057","0,148586","0,000166","0,103628","0,000195","0,272032","0,001011","0,532231","0,001484","0,132885","0,000288","0,132885","0,000288","0,132885","0,000288","0,677885","0,000704","0,121006","0,000037","0,06662","0,000014","0,661735","0,000459","0,25",0,"0,144289","0,000123","0,089975","0,000073","0,368365","0,000663","0,45",0,"0,139783","0,000097","0,083404","0,000049","0,435617","0,00067","0,4",0,"0,147512","0,000175","0,105345","0,000156","0,249915","0,000547","0,55",0,"0,147015","0,000149","0,097164","0,000106","0,306147","0,000617","0,5",0,"0,145191","0,000194","0,115181","0,00023","0,199902","0,000454","0,6",0,"0,109578","0,000189","0,162334","0,000878","0,084445","0,00017","0,75",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,10,0,1,0,0,"0,1",100,"LDA",1,50,10,"0,139549","0,000068","0,147932","0,000146","0,102335","0,000233","0,278979","0,000976","0,529786","0,001469","0,131999","0,000271","0,131999","0,000271","0,131999","0,000271","0,684869","0,00155","0,120426","0,00003","0,066236","0,000012","0,665649","0,000826","0,25",0,"0,143337","0,000101","0,089083","0,000065","0,373488","0,001352","0,45",0,"0,13882","0,000077","0,082621","0,000042","0,44032","0,001355","0,4",0,"0,146826","0,000152","0,104223","0,000155","0,255518","0,001136","0,55",0,"0,146214","0,000125","0,096199","0,000099","0,31176","0,001286","0,5",0,"0,144612","0,000179","0,113728","0,000247","0,205284","0,000934","0,6",0,"0,111683","0,0002","0,161267","0,001193","0,089293","0,000353","0,750001",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,12,0,1,0,1,"0,001",100,"LDA",1,50,10,"0,142864","0,000048","0,149121","0,000145","0,103856","0,000188","0,272237","0,000552","0,548887","0,00112","0,131952","0,000257","0,131952","0,000257","0,131952","0,000257","0,696883","0,001315","0,120639","0,000042","0,066255","0,000017","0,678326","0,000634","0,25",0,"0,143843","0,000119","0,088651","0,000085","0,389068","0,000958","0,45",0,"0,139333","0,000096","0,082457","0,000056","0,45657","0,000968","0,4",0,"0,1482","0,00015","0,103388","0,000192","0,269581","0,000831","0,55",0,"0,147238","0,000136","0,095705","0,000126","0,32717","0,000922","0,5",0,"0,146292","0,000148","0,112211","0,000284","0,217533","0,000726","0,6",0,"0,114666","0,000117","0,15327","0,001","0,095363","0,000268","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,3,0,0,0,0,"0,01",100,"LDA",0,50,10,"0,094592","0,000014","0,143022","0,000068","0,102603","0,000109","0,239635","0,000124","0,407956","0,000222","0,131295","0,000093","0,131295","0,000093","0,131295","0,000093","0,520854","0,00002","0,126249","0,000019","0,072582","0,000008","0,48478","0,000024","0,25",0,"0,14151","0,000073","0,111911","0,00007","0,192589","0,000046","0,45",0,"0,142825","0,000066","0,100285","0,000048","0,248365","0,000044","0,4",0,"0,124851","0,000074","0,141568","0,000156","0,111723","0,000036","0,55",0,"0,13559","0,000076","0,125444","0,000104","0,147628","0,000044","0,500001",0,"0,110065","0,000065","0,161137","0,000237","0,08361","0,000026","0,6",0,"0,055179","0,000026","0,254385","0,000663","0,030946","0,000008","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,24,0,1,1,0,"0,01",100,"LDA",1,50,10,"0,160034","0,000121","0,153954","0,000126","0,106457","0,000295","0,302286","0,002871","0,519111","0,00636","0,13124","0,000377","0,13124","0,000377","0,13124","0,000377","0,701357","0,000033","0,129122",0,"0,071665",0,"0,651953","0,000541","0,25",0,"0,149893","0,000054","0,093675","0,000013","0,375649","0,001138","0,45",0,"0,146883","0,000025","0,088198","0,000005","0,439782","0,001044","0,4",0,"0,151414","0,000164","0,106212","0,000053","0,264177","0,001069","0,55",0,"0,151649","0,000098","0,099698","0,000028","0,317334","0,001126","0,5",0,"0,149042","0,000257","0,113727","0,000102","0,216585","0,000958","0,6",0,"0,115992","0,000458","0,142056","0,000556","0,09805","0,000373","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,20,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,121886","0,000006","0,14785","0,000006","0,10147","0,000005","0,272436",0,"0,462781","0,000091","0,130811","0,000006","0,130811","0,000006","0,130811","0,000006","0,597989","0,000079","0,122065","0,000001","0,067763",0,"0,614634","0,000025","0,25",0,"0,147587","0,000005","0,099163",0,"0,288716","0,00014","0,45",0,"0,144499","0,000002","0,090522",0,"0,358178","0,000144","0,4",0,"0,141328","0,000019","0,118837","0,000001","0,174677","0,000132","0,55",0,"0,146282","0,00001","0,10799","0,000001","0,226953","0,000137","0,5",0,"0,130762","0,000023","0,132061",0,"0,129877","0,000096","0,6",0,"0,066699","0,000009","0,227211","0,000245","0,039189","0,000006","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,62,0,5,1,0,1,1,"TfIdf-LSI",1,50,1,"0,086761","0,000002","0,137954","0,000002","0,103629",0,"0,206297","0,000011","0,325734",0,"0,130804","0,000001","0,130804","0,000001","0,130804","0,000001","0,413604","0,000001","0,132424","0,000002","0,08472","0,000001","0,303097","0,000027","0,25",0,"0,123275","0,000001","0,143942","0,000001","0,1078","0,000002","0,45",0,"0,132943","0,000002","0,126159","0,000001","0,140502","0,000004","0,399999",0,"0,094021","0,000005","0,18984","0,000017","0,062483","0,000002","0,55",0,"0,109939","0,000003","0,165008","0,000004","0,082429","0,000002","0,5",0,"0,077486","0,000004","0,22061","0,00003","0,046997","0,000002","0,6",0,"0,035915","0,000001","0,403697","0,000063","0,018794",0,"0,750002",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,96,0,1,0,0,"0,01",100,"LDA",1,50,10,"0,137256","0,000064","0,144154","0,00003","0,101344","0,000072","0,254196","0,000381","0,54158","0,001177","0,12946","0,000071","0,12946","0,000071","0,12946","0,000071","0,683822","0,000038","0,119562",0,"0,066063",0,"0,628723","0,000085","0,25",0,"0,140651","0,000013","0,087683","0,000003","0,355435","0,000266","0,45",0,"0,136387","0,000009","0,081528","0,000002","0,417086","0,000259","0,4",0,"0,143645","0,000033","0,101723","0,00001","0,244524","0,000237","0,55",0,"0,142992","0,000021","0,094163","0,000006","0,297188","0,000258","0,5",0,"0,141531","0,000053","0,110441","0,000017","0,19716","0,00022","0,6",0,"0,108733","0,000117","0,149243","0,000082","0,085637","0,000108","0,749999",0
"results-2016-05-04-mir","similarity-matrix-image",1,4,5,4,0,1,0,0,"0,01",100,"LDA",1,50,10,"0,140732","0,000108","0,146651","0,000107","0,10094","0,000129","0,274312","0,000612","0,538084","0,001491","0,129409","0,000212","0,129409","0,000212","0,129409","0,000212","0,69286","0,001425","0,12012","0,000024","0,066055","0,000009","0,665401","0,000992","0,25",0,"0,142595","0,000078","0,088276","0,000054","0,378215","0,001492","0,45",0,"0,138259","0,000063","0,082107","0,000036","0,444164","0,001471","0,4",0,"0,145349","0,000105","0,102101","0,000118","0,260003","0,001253","0,55",0,"0,145163","0,000092","0,094885","0,00008","0,316695","0,001401","0,5",0,"0,143111","0,000128","0,110687","0,000182","0,20974","0,001059","0,6",0,"0,111718","0,000206","0,151223","0,000778","0,092266","0,000375","0,75",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,14,0,1,0,1,"0,1",100,"LDA",1,50,10,"0,139059","0,000069","0,145763","0,000099","0,100648","0,000142","0,274291","0,001142","0,544981","0,002561","0,129176","0,000169","0,129176","0,000169","0,129176","0,000169","0,697319","0,001636","0,119341","0,000047","0,065568","0,000019","0,672176","0,001681","0,25",0,"0,141007","0,000094","0,086896","0,000072","0,385639","0,002082","0,45",0,"0,136829","0,000083","0,081005","0,000052","0,451861","0,002134","0,4",0,"0,144319","0,0001","0,10051","0,000133","0,266867","0,001692","0,55",0,"0,143659","0,000096","0,093313","0,000097","0,32369","0,001928","0,5",0,"0,142288","0,000106","0,10887","0,000193","0,215439","0,001418","0,6",0,"0,112931","0,000188","0,149652","0,000768","0,095425","0,000482","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,18,0,1,0,0,"0,01",100,"LDA",1,50,10,"0,096668","0,000021","0,142525","0,000039","0,103312","0,00008","0,23285","0,000154","0,364681","0,00012","0,129046","0,00012","0,129046","0,00012","0,129046","0,00012","0,486562","0,00027","0,133798","0,000016","0,080965","0,000008","0,385506",0,"0,25",0,"0,13613","0,000052","0,12179","0,000139","0,155169",0,"0,45",0,"0,141111","0,000048","0,110176","0,000073","0,197021",0,"0,4",0,"0,113083","0,00004","0,147552","0,00044","0,092387",0,"0,55",0,"0,125906","0,000052","0,133502","0,000254","0,119934",0,"0,5",0,"0,097558","0,000023","0,16298","0,000737","0,070228",0,"0,600001",0,"0,049149",0,"0,236222","0,003051","0,027626",0,"0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,105,1,1,0,0,"0,01",100,"LDA",1,50,10,"0,139297","0,00001","0,14828","0,000006","0,1025","0,000049","0,275067","0,001107","0,515171","0,001315","0,128991","0,000055","0,128991","0,000055","0,128991","0,000055","0,667077","0,000021","0,124687",0,"0,06906",0,"0,641167","0,000065","0,25",0,"0,146055","0,000001","0,092388","0,000001","0,348488","0,000011","0,45",0,"0,142654",0,"0,086132",0,"0,414985",0,"0,4",0,"0,146898","0,000015","0,106986","0,000005","0,234352","0,000077","0,55",0,"0,147812","0,000004","0,099378","0,000001","0,288359","0,000037","0,5",0,"0,142583","0,000041","0,11564","0,000016","0,185966","0,000126","0,6",0,"0,09863","0,000111","0,149647","0,00012","0,073616","0,000082","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,156,0,1,0,30,"0,01",100,"LDA",1,50,10,"0,142387","0,000127","0,147633","0,000085","0,099796","0,000115","0,290198","0,000407","0,518082","0,000992","0,128954","0,000168","0,128954","0,000168","0,128954","0,000168","0,691227","0,000001","0,124058","0,000006","0,068547","0,000002","0,652394","0,000054","0,25",0,"0,145108","0,000054","0,090238","0,000023","0,370272","0,000221","0,45",0,"0,141488","0,000033","0,08446","0,000013","0,435694","0,000175","0,4",0,"0,146771","0,000101","0,103147","0,000055","0,254366","0,00023","0,55",0,"0,14707","0,000078","0,09643","0,000037","0,309759","0,000239","0,5",0,"0,143704","0,000117","0,110724","0,000076","0,204677","0,000199","0,6",0,"0,110678","0,00016","0,145635","0,000306","0,089258","0,000098","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,50,0,1,5,0,1,1,"TfIdf-LSI","trunc(390 * mtermWeight)",50,1,"0,086236","0,000002","0,133769","0,000001","0,105394","0,000001","0,183193","0,000026","0,331755","0,000005","0,127906",0,"0,127906",0,"0,127905",0,"0,41599","0,000005","0,12996",0,"0,086565",0,"0,260723","0,000023","0,25",0,"0,12289","0,000001","0,137982",0,"0,110781","0,000002","0,45",0,"0,129494","0,000001","0,123113",0,"0,136588","0,000004","0,4",0,"0,101144","0,000001","0,173548",0,"0,07137",0,"0,549999",0,"0,112945","0,000001","0,154388",0,"0,089046","0,000001","0,499999",0,"0,087218","0,000001","0,195104","0,000003","0,056162",0,"0,6",0,"0,045587",0,"0,31358","0,000023","0,02458",0,"0,750001",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,18,0,1,0,0,"0,01",100,"LDA",1,50,10,"0,137534","0,000002","0,145721","0,000018","0,098893","0,000007","0,27679","0,000081","0,507868","0,000028","0,127591","0,000021","0,127591","0,000021","0,127591","0,000021","0,675183","0,000024","0,124445","0,000001","0,069179",0,"0,618839",0,"0,25",0,"0,144447","0,000018","0,091529","0,000009","0,342516","0,000024","0,45",0,"0,141241","0,00001","0,085555","0,000005","0,404635","0,000014","0,4",0,"0,144766","0,000023","0,104979","0,000019","0,23323","0,000012","0,55",0,"0,145556","0,000018","0,097775","0,000012","0,284771","0,000014","0,5",0,"0,140506","0,00002","0,112687","0,000024","0,186677","0,000005","0,6",0,"0,103951","0,000008","0,148488","0,000062","0,080011","0,000001","0,75",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,13,0,1,0,1,"0,01",100,"LDA",1,50,10,"0,139794","0,000093","0,145347","0,000133","0,099673","0,000214","0,280921","0,001008","0,53192","0,001368","0,126818","0,000266","0,126818","0,000266","0,126818","0,000266","0,692255","0,001972","0,120227","0,00003","0,066107","0,000012","0,667779","0,000794","0,25",0,"0,141999","0,000106","0,087938","0,00008","0,377988","0,001354","0,45",0,"0,138065","0,000084","0,081996","0,000052","0,445046","0,001255","0,4",0,"0,14449","0,000136","0,101751","0,00019","0,259224","0,001236","0,55",0,"0,144226","0,000125","0,094372","0,000123","0,315667","0,001349","0,5",0,"0,141446","0,000137","0,110038","0,000291","0,207535","0,001084","0,6",0,"0,107807","0,000125","0,150905","0,001347","0,089275","0,000425","0,75",0
"results-2016-05-13-aura-mid","similarity-matrix-image.mid-mterms-only",0,2,4,2,0,1,0,0,1,1,"TfIdf-LSI",1,50,1,"0,096324","0,000002","0,139454","0,000001","0,097608","0,000003","0,245226","0,000228","0,463146","0,000086","0,126366","0,000001","0,126366","0,000001","0,126367","0,000001","0,562051",0,"0,112964",0,"0,061905",0,"0,644786","0,000057","0,25",0,"0,139147","0,000002","0,094442","0,000001","0,264221","0,00001","0,45",0,"0,135624","0,000002","0,084273","0,000001","0,347182","0,000027","0,4",0,"0,129379","0,000001","0,121929","0,000001","0,137799","0,000001","0,55",0,"0,137771",0,"0,106714",0,"0,194325","0,000001","0,5",0,"0,113326","0,000005","0,141556","0,000006","0,094485","0,000005","0,6",0,"0,047669","0,000015","0,253672","0,000108","0,026311","0,000005","0,749999",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,3,0,0,0,0,"0,01",100,"LDA",0,50,10,"0,097135","0,000025","0,140999","0,000011","0,097348","0,000001","0,256009","0,000208","0,345349","0,000017","0,126087","0,000011","0,126087","0,000011","0,126087","0,000011","0,486093","0,000012","0,13268","0,000008","0,080045","0,000003","0,387483","0,000116","0,25",0,"0,133461","0,000017","0,118382","0,000006","0,152998","0,000048","0,45",0,"0,139457","0,000014","0,107932","0,000004","0,197064","0,000069","0,4",0,"0,108553","0,000013","0,14134","0,00001","0,088123","0,000012","0,55",0,"0,12285","0,000016","0,12936","0,000007","0,116994","0,000027","0,5",0,"0,091048","0,000007","0,154259","0,000017","0,064584","0,000004","0,6",0,"0,041804",0,"0,224033","0,000229","0,023063",0,"0,749999",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,21,0,1,0,0,"0,01",100,"LDA",1,50,10,"0,131709","0,000017","0,145239","0,000014","0,098936","0,000003","0,273173","0,000161","0,473915","0,0001","0,12533","0,000015","0,12533","0,000015","0,12533","0,000015","0,628562","0,000039","0,12612","0,000002","0,07043","0,000001","0,602611","0,000017","0,25",0,"0,144883","0,000013","0,095413","0,000009","0,301048","0,000002","0,45",0,"0,142784","0,000011","0,088673","0,000006","0,366448","0,000006","0,4",0,"0,140146","0,00001","0,110614","0,000016","0,19135",0,"0,55",0,"0,14422","0,000011","0,102636","0,000011","0,242619",0,"0,5",0,"0,131746","0,000006","0,119431","0,000021","0,147034",0,"0,6",0,"0,083116",0,"0,161966","0,000081","0,055972","0,000001","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,21,0,1,0,0,"0,01",100,"LDA",1,50,10,"0,108268","0,000013","0,139126","0,00018","0,100392","0,000277","0,235461","0,000271","0,459254","0,00008","0,124287","0,000356","0,124287","0,000356","0,124287","0,000356","0,58804","0,002444","0,121323","0,000083","0,068594","0,000041","0,536572","0,0013","0,25",0,"0,139041","0,000182","0,09927","0,000312","0,245713","0,000701","0,45",0,"0,137711","0,000177","0,090347","0,000194","0,303971","0,000912","0,4",0,"0,130869","0,000097","0,120113","0,000713","0,15342","0,000334","0,55",0,"0,136877","0,000145","0,109098","0,000471","0,195585","0,000514","0,5",0,"0,120442","0,000045","0,132186","0,001031","0,117699","0,000195","0,6",0,"0,070223",0,"0,183373","0,002696","0,044523","0,000008","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,162,0,1,0,30,"0,01",100,"LDA",1,50,10,"0,13597","0,000001","0,143149","0,000003","0,096228","0,000004","0,279585","0,000009","0,49747","0,000038","0,122225","0,000015","0,122225","0,000015","0,122225","0,000015","0,664473","0,000182","0,121605","0,000005","0,067293","0,000002","0,630691","0,000006","0,25",0,"0,141752","0,000004","0,089881","0,000006","0,33603","0,000099","0,45",0,"0,138849","0,000005","0,083907","0,000004","0,402945","0,000087","0,4",0,"0,141442","0,000002","0,103763","0,000013","0,223016","0,000092","0,55",0,"0,142983","0,000003","0,096538","0,000008","0,276454","0,0001","0,5",0,"0,136196","0,000001","0,111616","0,000022","0,175513","0,000069","0,6",0,"0,091038",0,"0,141467","0,000108","0,067404","0,000008","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,6,0,0,1,0,"0,01",100,"LDA",0,50,10,"0,096999","0,000009","0,138812",0,"0,097427","0,000014","0,245323","0,00077","0,367148","0,000591","0,12208","0,000017","0,12208","0,000017","0,12208","0,000017","0,512402","0,000125","0,130405","0,000004","0,077861","0,000002","0,401127","0,000002","0,25",0,"0,133202","0,000001","0,111262","0,000005","0,166031","0,000004","0,45",0,"0,137618",0,"0,102327",0,"0,210084","0,000002","0,4",0,"0,112493","0,000001","0,129935","0,000083","0,099665","0,000013","0,55",0,"0,125204","0,000002","0,120909","0,000026","0,1301","0,000009","0,5",0,"0,097246",0,"0,140149","0,000198","0,075085","0,000017","0,600001",0,"0,049564","0,000029","0,196122","0,002215","0,028986","0,000022","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,63,0,5,1,0,"0,01",100,"LDA",1,50,10,"0,079753","0,000003","0,128775","0,000029","0,094213","0,000038","0,204174","0,000004","0,37869","0,000803","0,120882","0,000047","0,120882","0,000047","0,120882","0,000047","0,472568","0,00039","0,118284",0,"0,069875","0,000001","0,389465","0,001627","0,25",0,"0,123371","0,000075","0,11283",0,"0,138123","0,000483","0,45",0,"0,127732","0,000037","0,098983",0,"0,182773","0,000712","0,4",0,"0,102561","0,000154","0,153842",0,"0,077813","0,0002","0,55",0,"0,115039","0,000126","0,130724",0,"0,104136","0,000328","0,5",0,"0,086999","0,000144","0,182991","0,000002","0,057566","0,000111","0,599997",0,"0,043284","0,000028","0,340197","0,000056","0,023148","0,000009","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,114,0,1,0,0,"0,01",100,"LDA",1,50,10,"0,134082","0,000079","0,140212","0,000094","0,093039","0,00015","0,299895","0,001588","0,482062","0,003746","0,11914","0,000243","0,11914","0,000243","0,11914","0,000243","0,671189","0,000016","0,119727",0,"0,066155",0,"0,630617","0,000681","0,25",0,"0,137914","0,000057","0,086761","0,000013","0,336985","0,001177","0,45",0,"0,135247","0,000026","0,081319","0,000005","0,402697","0,00122","0,4",0,"0,137398","0,000153","0,099222","0,000052","0,2238","0,000822","0,55",0,"0,138807","0,0001","0,092653","0,000028","0,277315","0,001037","0,5",0,"0,132836","0,00021","0,106551","0,000094","0,176597","0,000604","0,6",0,"0,092154","0,000195","0,136856","0,000518","0,069476","0,0001","0,749999",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,12,0,0,1,0,"0,001",10,"TfIdf-LDA",0,1000,10,"0,058951","0,000144","0,130387","0,000126","0,093356","0,000167","0,225241","0,000908","0,850489","0,000528","0,118482","0,000173","0,118482","0,000173","0,118482","0,000173","0,88664","0,000483","0,084079","0,000002","0,043916","0,000001","0,98427","0,00001","0,25",0,"0,086589","0,000005","0,045379","0,000002","0,944394","0,000357","0,45",0,"0,085487","0,000003","0,044733","0,000001","0,961985","0,000149","0,4",0,"0,090562","0,000019","0,047764","0,000006","0,878922","0,001562","0,55",0,"0,088187","0,00001","0,04633","0,000003","0,917665","0,000778","0,5",0,"0,09387","0,000034","0,049823","0,000012","0,823888","0,002884","0,6",0,"0,113122","0,000159","0,064051","0,000096","0,531133","0,007235","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,147,1,1,0,30,"0,01",100,"LDA",1,50,10,"0,140776","0,000035","0,142882","0,000003","0,094449","0,000014","0,296066","0,00046","0,507248","0,001044","0,118192","0,000005","0,118192","0,000005","0,118192","0,000005","0,695313","0,000203","0,122359","0,000002","0,067659","0,000001","0,639226","0,00005","0,25",0,"0,141104",0,"0,087707",0,"0,361212","0,000182","0,45",0,"0,138175",0,"0,082514",0,"0,425062","0,000151","0,4",0,"0,141267","0,000009","0,09892",0,"0,247643","0,000248","0,55",0,"0,142138","0,000003","0,093033",0,"0,301573","0,000215","0,5",0,"0,137299","0,00002","0,105124","0,000001","0,198522","0,000246","0,6",0,"0,099804","0,000052","0,128492","0,000002","0,082199","0,000107","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,5,1,0,0,0,1,1,"LSI",0,50,1,"0,08848",0,"0,134345","0,000004","0,094425","0,000008","0,233318","0,000051","0,400349","0,000116","0,11813","0,000002","0,11813","0,000002","0,11813","0,000002","0,541742","0,000001","0,122898",0,"0,071217",0,"0,448187","0,000031","0,25",0,"0,132237","0,000006","0,102709","0,000003","0,185601","0,000019","0,45",0,"0,134191","0,000004","0,094176","0,000001","0,233351","0,000026","0,4",0,"0,11631","0,000002","0,119546","0,000001","0,113245","0,000003","0,55",0,"0,126223","0,000003","0,111184","0,000001","0,14597","0,000007","0,5",0,"0,104092",0,"0,129191",0,"0,087159",0,"0,6",0,"0,059881","0,000007","0,174113","0,000036","0,036159","0,000003","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,324,0,1,1,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,081076","0,002608","0,13207","0,001991","0,095137","0,002152","0,329868","0,008982","0,432324","0,000222","0,116079","0,002827","0,116079","0,002827","0,116079","0,002827","0,597508","0,01108","0,121054","0,001329","0,070018","0,00064","0,616071","0,026441","0,25",0,"0,131307","0,001931","0,101016","0,00273","0,311783","0,011487","0,45",0,"0,131649","0,00199","0,091481","0,001931","0,383406","0,017172","0,4",0,"0,120272","0,001212","0,123792","0,005167","0,185025","0,003202","0,55",0,"0,127476","0,001641","0,111397","0,003749","0,245058","0,006639","0,5",0,"0,109486","0,000752","0,138341","0,007073","0,133653","0,001208","0,6",0,"0,059601","0,000155","0,21762","0,021526","0,037654","0,000005","0,749996",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,144,0,1,0,30,"0,01",100,"LDA",1,50,10,"0,134197","0,000001","0,139645","0,000064","0,093339","0,000127","0,291805","0,00169","0,505277","0,000271","0,115473","0,000279","0,115473","0,000279","0,115473","0,000279","0,701536","0,002335","0,12047","0,000002","0,066637","0,000001","0,628281","0,000373","0,25",0,"0,138258","0,000047","0,086206","0,000045","0,35488","0,000566","0,45",0,"0,135287","0,000032","0,080928","0,000024","0,4168","0,000542","0,4",0,"0,138247","0,000074","0,097757","0,000144","0,243634","0,000474","0,55",0,"0,139303","0,00006","0,09169","0,00008","0,296748","0,000557","0,5",0,"0,134041","0,000064","0,104276","0,000234","0,195484","0,000426","0,6",0,"0,098266",0,"0,129498","0,000943","0,084533","0,000201","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,276,0,1,1,30,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,08613","0,003252","0,134422","0,002163","0,094967","0,002143","0,35271","0,010228","0,436336","0,000648","0,115439","0,003204","0,115439","0,003204","0,115439","0,003204","0,625718","0,016652","0,123196","0,001454","0,071024","0,000682","0,64014","0,027091","0,25",0,"0,133255","0,00207","0,10138","0,002812","0,343337","0,017197","0,45",0,"0,133925","0,002194","0,092422","0,002045","0,412948","0,022421","0,4",0,"0,122693","0,001298","0,123101","0,005249","0,216701","0,00691","0,549999",0,"0,129507","0,001739","0,111378","0,003823","0,277467","0,011712","0,5",0,"0,112375","0,000804","0,136169","0,007113","0,162547","0,003505","0,6",0,"0,067864","0,000063","0,196468","0,019107","0,052236","0,00009","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,321,1,1,1,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,080854","0,002736","0,133066","0,002004","0,091993","0,001823","0,342106","0,006472","0,437483","0,001078","0,115393","0,002652","0,115393","0,002652","0,115393","0,002652","0,611924","0,011837","0,121525","0,001339","0,069821","0,000625","0,642926","0,028046","0,25",0,"0,131845","0,001915","0,098731","0,002503","0,337531","0,015197","0,45",0,"0,132405","0,002033","0,090223","0,001835","0,41085","0,020843","0,4",0,"0,120575","0,001115","0,118588","0,004469","0,204228","0,005271","0,55",0,"0,127803","0,001581","0,10791","0,003348","0,267575","0,009641","0,5",0,"0,109907","0,000628","0,131317","0,005978","0,148825","0,002409","0,6",0,"0,059442","0,000029","0,192176","0,015349","0,040425","0,000019","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,15,0,0,5,0,"0,01",100,"LDA",0,50,10,"0,076272","0,000004","0,120871","0,000012","0,085819","0,000009","0,20438","0,00001","0,363309","0,000108","0,111406","0,00001","0,111406","0,00001","0,111406","0,00001","0,490605","0,000081","0,116074","0,000005","0,069958","0,000001","0,34111","0,000359","0,25",0,"0,116331","0,000015","0,101893","0,000001","0,135809","0,000084","0,45",0,"0,120075","0,000014","0,092141","0,000001","0,172618","0,000124","0,4",0,"0,100548","0,000021","0,128322",0,"0,082834","0,000038","0,55",0,"0,110057","0,00002","0,113944","0,000001","0,106648","0,000059","0,5",0,"0,089526","0,000021","0,147627","0,000002","0,064387","0,000025","0,599999",0,"0,049107","0,000001","0,238144","0,000314","0,027405","0,000001","0,75",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,10,0,0,1,0,"0,001",10,"TfIdf-LDA",0,500,10,"0,05011","0,000108","0,123904","0,000109","0,084944","0,000108","0,232483","0,00009","0,87688","0,000321","0,110841","0,000145","0,110841","0,000145","0,110841","0,000145","0,912361","0,000267","0,083922","0,000002","0,043827",0,"0,986006","0,000004","0,249998",0,"0,085096","0,000002","0,044517",0,"0,962094","0,000038","0,45",0,"0,084554","0,000001","0,044198",0,"0,972578","0,000009","0,4",0,"0,087256","0,000004","0,045802","0,000001","0,920542","0,000307","0,55",0,"0,085925","0,000002","0,045009","0,000001","0,94549","0,000126","0,5",0,"0,089347","0,000008","0,047062","0,000003","0,883587","0,000726","0,6",0,"0,103446","0,000074","0,056409","0,000032","0,647774","0,004583","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,108,0,1,0,0,"0,01",100,"LDA",1,50,10,"0,135908","0,000078","0,135342","0,000079","0,088048","0,000072","0,2966","0,000138","0,520226","0,000343","0,11081","0,000105","0,11081","0,000105","0,11081","0,000105","0,719459","0,000044","0,116984","0,00002","0,064161","0,000007","0,662376","0,000118","0,25",0,"0,133696","0,000066","0,081095","0,00003","0,380964","0,000124","0,45",0,"0,130911","0,00005","0,076718","0,000021","0,446321","0,000123","0,4",0,"0,134551","0,000088","0,090421","0,000055","0,263265","0,000081","0,55",0,"0,135108","0,000076","0,085682","0,00004","0,319771","0,000093","0,5",0,"0,131392","0,000093","0,095376","0,000073","0,211502","0,000063","0,6",0,"0,101063","0,000057","0,115968","0,00014","0,089647","0,000023","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,201,1,1,0,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,080843","0,002899","0,133795","0,002176","0,092832","0,002048","0,3891","0,016599","0,422457","0,000276","0,110394","0,003332","0,110394","0,003332","0,110394","0,003332","0,657504","0,015898","0,11954","0,001159","0,067612","0,000501","0,651311","0,016335","0,25",0,"0,133286","0,002185","0,094642","0,002177","0,344287","0,00927","0,45",0,"0,132999","0,002109","0,086995","0,001564","0,416482","0,012355","0,4",0,"0,122836","0,001578","0,111613","0,00395","0,216699","0,004163","0,55",0,"0,130137","0,002006","0,102903","0,002965","0,277453","0,006486","0,5",0,"0,111669","0,001026","0,121224","0,005217","0,163462","0,002417","0,6",0,"0,065009","0,00003","0,170736","0,014352","0,055881","0,000249","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,363,1,1,1,30,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,078895","0,002672","0,128123","0,001652","0,088429","0,001657","0,383616","0,019628","0,431451","0,0005","0,107828","0,002634","0,107828","0,002634","0,107828","0,002634","0,65483","0,02312","0,118189","0,001084","0,0678","0,000522","0,64111","0,035143","0,25",0,"0,126912","0,001557","0,094311","0,002176","0,366507","0,026751","0,45",0,"0,127818","0,001653","0,086637","0,001578","0,432813","0,032438","0,4",0,"0,116808","0,000914","0,113334","0,004122","0,244672","0,014205","0,55",0,"0,123463","0,001311","0,103257","0,003013","0,303442","0,02023","0,499999",0,"0,107601","0,000524","0,125551","0,005747","0,190758","0,008879","0,6",0,"0,068488",0,"0,186886","0,018096","0,068503","0,000908","0,749999",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,9,0,1,0,0,1,1,"LSI",1,50,1,"0,086923","0,000041","0,123155","0,000075","0,081825","0,000075","0,252887","0,000111","0,465809","0,000262","0,107234","0,000098","0,107234","0,000098","0,107234","0,000098","0,62652","0,000062","0,108326","0,000018","0,059795","0,000007","0,575822","0,000005","0,25",0,"0,122666","0,000068","0,079296","0,000038","0,271193","0,000075","0,45",0,"0,120545","0,000053","0,073464","0,000025","0,336214","0,000064","0,4",0,"0,119141","0,000086","0,093217","0,000081","0,165324","0,000054","0,55",0,"0,122328","0,000085","0,08573","0,000058","0,213805","0,000076","0,5",0,"0,11238","0,000077","0,10217","0,000113","0,125088","0,000034","0,6",0,"0,0715","0,00001","0,139203","0,000211","0,048189","0,000001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,300,0,1,0,0,"0,01",100,"LDA","trunc(3900 * mtermWeight)",50,10,"0,08054","0,002342","0,128529","0,001527","0,085359","0,001257","0,352525","0,006244","0,403923","0,000994","0,107148","0,002204","0,107148","0,002204","0,107148","0,002204","0,603847","0,012175","0,120646","0,001167","0,069622","0,000566","0,607022","0,024032","0,25",0,"0,125945","0,001343","0,095748","0,002075","0,297797","0,011313","0,45",0,"0,128293","0,001522","0,088436","0,001552","0,369938","0,016357","0,4",0,"0,112678","0,000649","0,113668","0,003631","0,175941","0,003763","0,55",0,"0,120826","0,001013","0,104034","0,002733","0,233166","0,007055","0,5",0,"0,100818","0,000341","0,124234","0,004837","0,126457","0,001625","0,6",0,"0,054624","0,000018","0,179783","0,013401","0,037094","0,000019","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,126,0,1,1,0,"0,01",100,"LDA",1,50,10,"0,087089","0,005314","0,125006","0,001642","0,083736","0,001438","0,40038","0,020022","0,700189","0,02674","0,106355","0,002174","0,106355","0,002174","0,106355","0,002174","0,81424","0,025199","0,108195","0,000651","0,058919","0,000249","0,813134","0,031062","0,25",0,"0,122453","0,001571","0,074047","0,000948","0,661476","0,092596","0,449999",0,"0,119932","0,001383","0,069871","0,000711","0,698233","0,076375","0,4",0,"0,124061","0,00169","0,083958","0,001646","0,59142","0,119843","0,55",0,"0,123944","0,001688","0,078679","0,001251","0,626058","0,10734","0,500001",0,"0,122162","0,001529","0,089844","0,002148","0,556511","0,128761","0,6",0,"0,103212","0,000388","0,117666","0,005408","0,435019","0,118657","0,750001",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,8,0,1,0,0,"0,001",10,"LDA",1,50,10,"0,060145","0,000019","0,114639","0,000024","0,079417","0,000062","0,212525","0,000575","0,387222","0,000837","0,104406","0,000065","0,104406","0,000065","0,104406","0,000065","0,495447","0,000145","0,104905","0,000005","0,05945","0,000002","0,446304","0,000185","0,25",0,"0,11078","0,00005","0,091591","0,000028","0,140928","0,000211","0,45",0,"0,113917","0,000026","0,080808","0,000013","0,193814","0,000232","0,4",0,"0,090686","0,000128","0,123955","0,000126","0,072005","0,000137","0,55",0,"0,103117","0,000091","0,105737","0,000063","0,101297","0,000182","0,5",0,"0,075065","0,000139","0,147609","0,000241","0,050664","0,00009","0,6",0,"0,033808","0,000027","0,302042","0,000735","0,017945","0,000009","0,750004",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,51,0,1,5,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,05843","0,000936","0,114156","0,000853","0,078954","0,000977","0,296743","0,008417","0,207581","0,03819","0,09765","0,00157","0,09765","0,00157","0,09765","0,00157","0,4955","0,000201","0,100573","0,000725","0,064185","0,000125","0,267232","0,02151","0,25",0,"0,101486","0,001566","0,09103","0,001173","0,114727","0,002178","0,449999",0,"0,104112","0,001531","0,082536","0,000714","0,142826","0,004231","0,399999",0,"0,087188","0,001013","0,11266","0,002861","0,072363","0,000414","0,55",0,"0,096138","0,001408","0,101318","0,001897","0,091775","0,001042","0,499999",0,"0,076439","0,000598","0,126249","0,004312","0,056981","0,000131","0,600001",0,"0,045734","0,000021","0,204836","0,018839","0,028373","0,000002","0,750001",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,13,1,0,1,0,1,1,"LSI",0,50,1,"0,020216","0,000002","0,112665","0,000008","0,072129","0,000013","0,259814","0,000267","0,940006","0,000001","0,096757","0,000013","0,096757","0,000013","0,096757","0,000013","0,959134","0,000001","0,083847","0,000002","0,043759","0,000001","0,999873",0,"0,249999",0,"0,083933","0,000002","0,043817","0,000001","0,99414","0,000004","0,449998",0,"0,083924","0,000002","0,043807","0,000001","0,996482","0,000002","0,399998",0,"0,083928","0,000002","0,043822","0,000001","0,990129","0,000005","0,550001",0,"0,083927","0,000002","0,043818","0,000001","0,991995","0,000005","0,499999",0,"0,083953","0,000002","0,043839",0,"0,988238","0,000005","0,600002",0,"0,085011","0,000001","0,044464",0,"0,965332","0,000004","0,75",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,13,0,1,1,0,1,1,"LSI",1,50,1,"0,019659","0,000002","0,111899","0,000008","0,071813","0,000013","0,255849","0,000266","0,941031","0,000002","0,096048","0,000011","0,096048","0,000011","0,096048","0,000011","0,959578","0,000001","0,083848","0,000002","0,043759","0,000001","0,999876",0,"0,250007",0,"0,083933","0,000002","0,043817","0,000001","0,994076","0,000004","0,450001",0,"0,083922","0,000002","0,043807","0,000001","0,996399","0,000002","0,400001",0,"0,083932","0,000002","0,043824","0,000001","0,990164","0,000005","0,550001",0,"0,083925","0,000002","0,043817","0,000001","0,991931","0,000005","0,499996",0,"0,083957","0,000002","0,043841",0,"0,988389","0,000004","0,599998",0,"0,084959","0,000001","0,044433",0,"0,966213","0,000002","0,75",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,8,0,0,1,0,"0,001",10,"TfIdf-LDA",0,100,10,"0,034614","0,000021","0,11437","0,000034","0,073695","0,000023","0,259453","0,000736","0,937274","0,000162","0,096036","0,000037","0,096036","0,000037","0,096036","0,000037","0,964004","0,000049","0,083837","0,000002","0,043772","0,000001","0,990227","0,000011","0,250006",0,"0,084046","0,000002","0,043898","0,000001","0,983936","0,00001","0,449999",0,"0,083926","0,000002","0,043829","0,000001","0,986167","0,000005","0,399999",0,"0,084662","0,000002","0,044253","0,000001","0,97466","0,000054","0,55",0,"0,084277","0,000002","0,044032","0,000001","0,980364","0,000023","0,5",0,"0,085272","0,000002","0,044608",0,"0,964971","0,000131","0,6",0,"0,089806","0,000004","0,047338","0,000001","0,875582","0,001428","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,7,0,0,1,0,"0,01",100,"TfIdf-LDA",0,50,10,"0,032595","0,000006","0,114121","0,000007","0,070485","0,000004","0,299754","0,000001","0,953023","0,000022","0,092681","0,000006","0,092681","0,000006","0,092682","0,000006","0,977897","0,00001","0,083835","0,000002","0,043773","0,000001","0,989107","0,000001","0,250017",0,"0,083936","0,000002","0,043833",0,"0,986872","0,000002","0,450004",0,"0,08387","0,000002","0,043795","0,000001","0,987766","0,000004","0,399987",0,"0,08433","0,000002","0,044054",0,"0,983476",0,"0,549999",0,"0,084089","0,000002","0,043919",0,"0,985656","0,000001","0,500002",0,"0,084722","0,000002","0,044277",0,"0,979463","0,000001","0,6",0,"0,088242",0,"0,046306",0,"0,934921","0,00008","0,75",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,4,0,0,0,1,"0,001",100,"LDA",0,50,10,"0,06022","0,000006","0,103779","0,000014","0,06758","0,00002","0,229372","0,000928","0,226925","0,000964","0,091695","0,000018","0,091695","0,000018","0,091695","0,000018","0,415148","0,000074","0,103279","0,000014","0,069314","0,000008","0,202683","0,000045","0,25",0,"0,086641","0,000017","0,098233","0,00003","0,07765","0,000022","0,45",0,"0,093425","0,000016","0,089085","0,000021","0,098358","0,000024","0,4",0,"0,070381","0,000015","0,124495","0,000077","0,049207","0,000013","0,549999",0,"0,079024","0,000015","0,109795","0,000043","0,061879","0,000017","0,5",0,"0,062084","0,000013","0,145067","0,000153","0,03963","0,000009","0,6",0,"0,042417","0,000005","0,292259","0,001833","0,022928","0,000002","0,750001",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,13,0,0,5,0,"0,01",100,"TfIdf-LDA",0,50,10,"0,027091","0,000012","0,111204","0,000015","0,068057","0,000001","0,306602","0,001374","0,961862","0,000036","0,090857","0,000004","0,090857","0,000004","0,090857","0,000004","0,983321","0,000003","0,083848","0,000002","0,043777","0,000001","0,990759","0,000005","0,249999",0,"0,083862","0,000002","0,043793","0,000001","0,986561","0,000009","0,450002",0,"0,083797","0,000002","0,043756","0,000001","0,987481","0,000008","0,4",0,"0,084043","0,000002","0,043897","0,000001","0,983781","0,000023","0,550001",0,"0,083947","0,000002","0,043842","0,000001","0,985407","0,000014","0,500002",0,"0,084234","0,000002","0,044006","0,000001","0,981531","0,000031","0,600001",0,"0,086605","0,000001","0,045372",0,"0,949965","0,000089","0,75",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,5,0,0,0,1,"0,01",100,"LDA",0,50,10,"0,059773","0,000012","0,102888","0,000013","0,066233","0,000016","0,234343","0,000506","0,229116","0,000532","0,090364","0,000017","0,090364","0,000017","0,090364","0,000017","0,412339","0,00005","0,102303","0,000013","0,067748","0,000007","0,209006","0,000043","0,25",0,"0,084888","0,000012","0,098453","0,000033","0,074719","0,000011","0,45",0,"0,092079","0,000014","0,088261","0,000022","0,096365","0,000015","0,4",0,"0,067739","0,000011","0,128577","0,00009","0,046075","0,000007","0,550001",0,"0,076448","0,000012","0,111152","0,000051","0,05836","0,000009","0,5",0,"0,059327","0,000009","0,152926","0,000164","0,036891","0,000005","0,599999",0,"0,040702","0,000002","0,323555","0,002375","0,021768","0,000001","0,750004",0
"results-2016-05-03-aura","similarity-matrix-image",1,4,5,6,0,0,0,1,"0,1",100,"LDA",0,50,10,"0,057625","0,00001","0,101324","0,000015","0,064995","0,000022","0,236171","0,000928","0,235132","0,000718","0,08901","0,000022","0,08901","0,000022","0,08901","0,000022","0,41267","0,000085","0,100853","0,000016","0,065814","0,000009","0,215876","0,000035","0,25",0,"0,083286","0,000016","0,097663","0,000049","0,072814","0,000018","0,449999",0,"0,090705","0,000018","0,086717","0,000032","0,095288","0,00002","0,4",0,"0,065214","0,000012","0,130636","0,000159","0,043674","0,000012","0,55",0,"0,074456","0,000015","0,11166","0,000081","0,056071","0,000016","0,5",0,"0,056915","0,000011","0,158334","0,000347","0,034902","0,000009","0,600003",0,"0,039576","0,000007","0,352494","0,004999","0,021083","0,000004","0,750001",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,10,0,0,1,0,"0,001",10,"TfIdf-LDA",0,50,10,"0,023772","0,000216","0,109249","0,000118","0,067548","0,000081","0,299215","0,001947","0,964505","0,000236","0,0888","0,000111","0,0888","0,000111","0,0888","0,000111","0,983151","0,000074","0,083844","0,000002","0,043775","0,000001","0,990928","0,000005","0,249997",0,"0,08394","0,000002","0,043834","0,000001","0,987326","0,000007","0,450018",0,"0,083873","0,000002","0,043796","0,000001","0,98818","0,000004","0,400013",0,"0,084266","0,000003","0,044018","0,000001","0,984694","0,000023","0,549997",0,"0,084075","0,000002","0,04391","0,000001","0,986347","0,000013","0,499998",0,"0,084597","0,000004","0,044205","0,000001","0,981823","0,000048","0,599999",0,"0,087203","0,00002","0,04572","0,000006","0,947865","0,000858","0,75",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,6,0,0,1,0,"0,001",10,"TfIdf-LDA",0,50,10,"0,019944","0,00015","0,108157","0,000188","0,066741","0,000107","0,290741","0,000293","0,968842","0,000133","0,087888","0,000157","0,087888","0,000157","0,087888","0,000157","0,985258","0,000045","0,083819","0,000002","0,043762","0,000001","0,99013","0,000003","0,250004",0,"0,083871","0,000002","0,043796","0,000001","0,987624","0,000007","0,450004",0,"0,08384","0,000002","0,043778","0,000001","0,988191","0,000005","0,399987",0,"0,084014","0,000002","0,04388","0,000001","0,984845","0,000015","0,550001",0,"0,083925","0,000002","0,043828","0,000001","0,9866","0,000011","0,499993",0,"0,084226","0,000003","0,044","0,000001","0,982518","0,000024","0,6",0,"0,086047","0,000012","0,045061","0,000004","0,955261","0,000426","0,75",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,22,0,1,0,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",5000,10,"0,044216","0,000004","0,101754","0,000011","0,066168","0,000012","0,222517","0,000319","0,319054","0,000772","0,087365","0,000024","0,087365","0,000024","0,087365","0,000024","0,422789","0,001208","0,099299","0,000015","0,057969","0,000019","0,368119","0,004543","0,25",0,"0,077995","0,000117","0,101225","0,000511","0,069866","0,000398","0,45",0,"0,091352","0,000055","0,083421","0,000185","0,112735","0,000963","0,4",0,"0,043841","0,000066","0,187138","0,005321","0,025765","0,000037","0,549999",0,"0,060656","0,000116","0,131966","0,00172","0,04219","0,000132","0,5",0,"0,031402","0,000021","0,287012","0,012467","0,016838","0,000008","0,599997",0,"0,018344",0,"0,864423","0,001187","0,009271",0,"0,749955",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,25,0,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,022018","0,000073","0,107574","0,000026","0,067213","0,000005","0,270365","0,000795","0,972407","0,000059","0,086994","0,000001","0,086993","0,000001","0,086994","0,000001","0,987376","0,000007","0,083831","0,000002","0,043771","0,000001","0,989343","0,000001","0,249999",0,"0,083849","0,000002","0,043785","0,000001","0,987019","0,000006","0,450014",0,"0,083838","0,000002","0,043778","0,000001","0,987772","0,000005","0,400004",0,"0,084024","0,000001","0,043882",0,"0,985998","0,000004","0,550003",0,"0,083921","0,000002","0,043825",0,"0,986566","0,000005","0,5",0,"0,084233","0,000001","0,043999",0,"0,984634","0,000002","0,599999",0,"0,086218",0,"0,045125",0,"0,965109","0,00002","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,60,0,5,1,0,"0,01",100,"LDA",1,50,10,"0,049304","0,000006","0,09934","0,000002","0,062703","0,000002","0,239302","0,000018","0,237774","0,000026","0,085858","0,000005","0,085858","0,000005","0,085858","0,000005","0,409723","0,000003","0,099094","0,000002","0,063725","0,000001","0,22271","0,000006","0,25",0,"0,078746","0,000002","0,094737","0,000007","0,06738","0,000001","0,45",0,"0,087415","0,000005","0,084025","0,000007","0,0911","0,000002","0,4",0,"0,056588",0,"0,125369","0,000004","0,036542",0,"0,550002",0,"0,067796","0,000001","0,107703","0,000006","0,04947",0,"0,5",0,"0,046188",0,"0,149819","0,000003","0,027303",0,"0,6",0,"0,025583",0,"0,340726","0,000001","0,01329",0,"0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,48,0,1,5,0,"0,01",100,"LDA","trunc(390 * mtermWeight)",50,10,"0,047922","0,000001","0,098154","0,000001","0,061487","0,000005","0,245589","0,000356","0,257018","0,000132","0,084762","0,000005","0,084762","0,000005","0,084762","0,000005","0,42323","0,000034","0,097915","0,000001","0,060611","0,000001","0,254767","0,000006","0,25",0,"0,07928","0,000001","0,091059","0,000016","0,070305","0,000001","0,45",0,"0,088857","0,000001","0,080294","0,000007","0,099596","0,000002","0,4",0,"0,055474",0,"0,12542","0,000051","0,035653",0,"0,550001",0,"0,067972","0,000001","0,105534","0,000031","0,050192",0,"0,5",0,"0,044054",0,"0,152872","0,000106","0,025758",0,"0,599999",0,"0,022907",0,"0,348652","0,000408","0,011845",0,"0,750002",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,34,0,1,5,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,018328","0,000001","0,106987","0,000001","0,064793",0,"0,306727","0,000009","0,959943","0,000019","0,084106","0,000002","0,084106","0,000002","0,084106","0,000002","0,978833","0,000005","0,083833","0,000002","0,043751","0,000001","0,999747",0,"0,32823","0,00612","0,083862","0,000002","0,043772","0,000001","0,997679","0,000005","0,449911",0,"0,083863","0,000002","0,043772","0,000001","0,997835","0,000005","0,403227","0,00001","0,083912","0,000002","0,043801","0,000001","0,996538","0,000009","0,549998",0,"0,083864","0,000002","0,043774","0,000001","0,99712","0,000007","0,499991",0,"0,083976","0,000002","0,043839","0,000001","0,995062","0,00001","0,600001",0,"0,084677","0,000002","0,044261","0,000001","0,975423","0,000033","0,75",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,30,0,1,1,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",5000,10,"0,042673","0,000018","0,098331","0,000047","0,061349","0,000066","0,296334","0,019075","0,328287","0,006364","0,083028","0,00011","0,083028","0,00011","0,083028","0,00011","0,474555","0,006721","0,094922","0,000046","0,054469","0,000057","0,457338","0,021947","0,25",0,"0,081573","0,000297","0,088418","0,001122","0,122982","0,004552","0,45",0,"0,08911","0,000115","0,073958","0,000469","0,180478","0,008528","0,4",0,"0,059462","0,000474","0,154125","0,008357","0,050778","0,000786","0,55",0,"0,07124","0,000466","0,112014","0,002947","0,080221","0,00206","0,5",0,"0,046764","0,000312","0,225644","0,022926","0,03163","0,000247","0,599999",0,"0,020523","0,000005","0,626128","0,058521","0,010489","0,000002","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,43,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,038479","0,000062","0,103289","0,000053","0,062626","0,000019","0,294512","0,000421","0,860799","0,000068","0,082555","0,000042","0,082555","0,000042","0,082555","0,000042","0,927173","0,000035","0,083831","0,000002","0,043764","0,000001","0,992516","0,000011","0,249999",0,"0,085163","0,000004","0,044547","0,000001","0,965487",0,"0,45",0,"0,084599","0,000003","0,044213","0,000001","0,977797","0,000001","0,4",0,"0,086865","0,000006","0,045591","0,000002","0,918058","0,000005","0,55",0,"0,085889","0,000005","0,044988","0,000001","0,946211","0,000001","0,5",0,"0,088264","0,00001","0,04647","0,000003","0,877878","0,00002","0,6",0,"0,095922","0,000029","0,051902","0,00001","0,633426","0,00001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,163,0,1,0,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,020192","0,000001","0,102303",0,"0,062358",0,"0,284695","0,00001","0,937566","0,000035","0,082325",0,"0,082325",0,"0,082325",0,"0,964197","0,00001","0,083844","0,000002","0,043757","0,000001","0,999991",0,"0,249843",0,"0,083888","0,000002","0,043783","0,000001","0,99912",0,"0,450001",0,"0,083865","0,000002","0,043769","0,000001","0,999683",0,"0,400008",0,"0,084058","0,000002","0,04388","0,000001","0,99674",0,"0,550001",0,"0,08395","0,000002","0,043818","0,000001","0,998335",0,"0,500005",0,"0,084251","0,000002","0,043992","0,000001","0,993181","0,000002","0,6",0,"0,085821","0,000001","0,044959",0,"0,941788","0,000136","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,28,0,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,016668","0,00001","0,103775","0,000001","0,062137",0,"0,316771","0,000744","0,96037","0,000068","0,080806",0,"0,080806",0,"0,080806",0,"0,980805","0,000008","0,08375","0,000002","0,043719","0,000001","0,993228","0,000021","0,249994",0,"0,083844","0,000002","0,04378","0,000001","0,988169","0,000003","0,45",0,"0,083839","0,000002","0,043776","0,000001","0,989085","0,000004","0,399996",0,"0,083863","0,000002","0,043798","0,000001","0,984538","0,000003","0,549999",0,"0,083826","0,000002","0,043775","0,000001","0,986028","0,000002","0,500002",0,"0,083944","0,000002","0,043848","0,000001","0,981464","0,000005","0,600001",0,"0,084502","0,000002","0,044208","0,000001","0,95492","0,000057","0,750001",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,28,0,1,1,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",1000,10,"0,035935","0,000023","0,095586","0,00003","0,059958","0,000042","0,248325","0,001508","0,554398","0,001719","0,080428","0,000079","0,080428","0,000079","0,080428","0,000079","0,669501","0,003213","0,087021","0,000008","0,045966","0,000003","0,82721","0,005328","0,25",0,"0,093174","0,000032","0,052764","0,000035","0,457963","0,013852","0,45",0,"0,091392","0,000025","0,050186","0,000018","0,558687","0,013509","0,4",0,"0,094563","0,000023","0,061896","0,000163","0,265472","0,009365","0,55",0,"0,094537","0,000034","0,056416","0,000073","0,358519","0,012335","0,5",0,"0,091175","0,000017","0,070483","0,000414","0,183023","0,006053","0,6",0,"0,047173","0,000189","0,177797","0,018579","0,033674","0,00032","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,127,0,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,018048","0,000018","0,100699","0,000006","0,060789","0,000008","0,297195","0,000584","0,941977","0,000181","0,079692","0,000017","0,079692","0,000017","0,079692","0,000017","0,967202","0,000098","0,083843","0,000002","0,043757","0,000001","0,999997",0,"0,294586","0,00199","0,083871","0,000002","0,043773","0,000001","0,999641",0,"0,449997",0,"0,083853","0,000002","0,043762","0,000001","0,999874",0,"0,399968",0,"0,083998","0,000002","0,043845","0,000001","0,997637","0,000003","0,55",0,"0,083912","0,000002","0,043796","0,000001","0,999041","0,000001","0,499999",0,"0,084149","0,000002","0,043933","0,000001","0,994533","0,000015","0,600001",0,"0,085741",0,"0,044897",0,"0,950715","0,00076","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,16,0,0,5,0,"0,01",100,"TfIdf-LDA",0,50,10,"0,014759","0,000003","0,102282","0,000017","0,060853","0,000009","0,321443","0,000012","0,964585","0,000227","0,079512","0,000032","0,079512","0,000032","0,079512","0,000032","0,984854","0,00004","0,083934","0,000002","0,043817","0,000001","0,99409","0,000002","0,249997",0,"0,083749","0,000002","0,043728","0,000001","0,988067","0,000005","0,450012",0,"0,083743","0,000002","0,043724","0,000001","0,988644","0,000003","0,399894",0,"0,083812","0,000002","0,043767","0,000001","0,986056","0,000018","0,550003",0,"0,083774","0,000002","0,043744","0,000001","0,987231","0,00001","0,500022",0,"0,083898","0,000002","0,043818","0,000001","0,984177","0,000023","0,599999",0,"0,084771","0,000003","0,044344","0,000001","0,961016","0,000243","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,31,0,1,5,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,011113","0,000004","0,099337","0,000002","0,060259","0,000009","0,293298","0,002251","0,967274","0,000001","0,079408","0,000019","0,079408","0,000019","0,079409","0,000019","0,982015","0,000006","0,083863","0,000002","0,043768","0,000001","0,999906",0,"0,249913",0,"0,083927","0,000002","0,043806","0,000001","0,997909","0,000001","0,449998",0,"0,083908","0,000002","0,043794","0,000001","0,998741",0,"0,399998",0,"0,083938","0,000002","0,043817","0,000001","0,995147","0,000001","0,550002",0,"0,083928","0,000002","0,043809","0,000001","0,996703","0,000002","0,499997",0,"0,083944","0,000002","0,043826","0,000001","0,992294",0,"0,600003",0,"0,084028","0,000002","0,043907",0,"0,974745","0,000035","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,10,0,0,1,0,"0,01",100,"TfIdf-LDA",0,50,10,"0,020645","0,000001","0,099638","0,000002","0,058828","0,000008","0,340232","0,00376","0,935018","0,000046","0,078551","0,000008","0,078551","0,000008","0,078551","0,000008","0,972617","0,000093","0,083903","0,000002","0,043795","0,000001","0,996662","0,000003","0,250007",0,"0,08395","0,000002","0,043836","0,000001","0,989313","0,000005","0,449998",0,"0,083929","0,000002","0,043818","0,000001","0,992187",0,"0,400002",0,"0,084185","0,000002","0,04398","0,000001","0,98145","0,000019","0,55",0,"0,08405","0,000002","0,043897","0,000001","0,985855","0,00001","0,5",0,"0,08449","0,000002","0,04416","0,000001","0,974897","0,000038","0,600002",0,"0,086972","0,000003","0,045696","0,000001","0,901115","0,000499","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,14,1,0,1,0,"0,001",10,"TfIdf-LDA",0,50,10,"0,011478","0,000023","0,098295","0,000037","0,059321","0,00003","0,296845","0,001332","0,971373","0,000077","0,078431","0,000041","0,078431","0,000041","0,078431","0,000041","0,985803","0,00002","0,08385","0,000002","0,043772","0,000001","0,993946","0,000013","0,249999",0,"0,083877","0,000002","0,043797","0,000001","0,988437","0,000005","0,449998",0,"0,083871","0,000002","0,043792","0,000001","0,989528","0,00001","0,400001",0,"0,083863","0,000002","0,043796",0,"0,985085","0,000004","0,549998",0,"0,083869","0,000002","0,043796","0,000001","0,986996","0,000002","0,499978",0,"0,083904","0,000002","0,043823",0,"0,982642","0,000009","0,600001",0,"0,084305","0,000002","0,044082",0,"0,963514","0,000122","0,750001",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,124,1,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,015913","0,000011","0,097248","0,000005","0,06008","0,000001","0,255606","0,000294","0,947726","0,000234","0,078063",0,"0,078063",0,"0,078062",0,"0,969358","0,000076","0,083864","0,000002","0,043768","0,000001","0,9999",0,"0,249902",0,"0,083895","0,000002","0,043787","0,000001","0,998721",0,"0,450003",0,"0,083884","0,000002","0,04378","0,000001","0,999533",0,"0,400001",0,"0,083972","0,000002","0,043836","0,000001","0,994994",0,"0,550001",0,"0,083924","0,000002","0,043806","0,000001","0,997137",0,"0,5",0,"0,084075","0,000002","0,0439","0,000001","0,990936",0,"0,6",0,"0,084865","0,000004","0,044433","0,000001","0,943739","0,000161","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,25,0,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,019419","0,000001","0,097885","0,000002","0,058932","0,000001","0,288753","0,000032","0,929547","0,000002","0,077293",0,"0,077293",0,"0,077293",0,"0,960259",0,"0,083864","0,000002","0,043768","0,000001","0,9999",0,"0,250213",0,"0,083906","0,000002","0,043794","0,000001","0,998401",0,"0,449998",0,"0,083881","0,000002","0,043778","0,000001","0,999363",0,"0,399999",0,"0,084047","0,000002","0,043879","0,000001","0,994204",0,"0,55",0,"0,083963","0,000002","0,043828","0,000001","0,99673",0,"0,499999",0,"0,084175","0,000002","0,043959","0,000001","0,988962",0,"0,6",0,"0,085852",0,"0,045022",0,"0,922091","0,000006","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,136,1,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,017221","0,000003","0,096985","0,000001","0,057205",0,"0,318448","0,000056","0,946886","0,000001","0,07723",0,"0,07723",0,"0,07723",0,"0,972877",0,"0,083848","0,000002","0,043759","0,000001",1,0,"0,282855","0,000126","0,083896","0,000002","0,043787","0,000001","0,999518",0,"0,449992",0,"0,083874","0,000002","0,043773","0,000001","0,999816",0,"0,399974",0,"0,083949","0,000002","0,043821","0,000001","0,996634",0,"0,55",0,"0,083926","0,000002","0,043804","0,000001","0,998512",0,"0,499999",0,"0,084007","0,000002","0,043858","0,000001","0,993712",0,"0,600002",0,"0,084922","0,000001","0,044435",0,"0,955985","0,000055","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,346,1,1,0,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,020656","0,000028","0,096137","0,000004","0,056914","0,000002","0,309378","0,000001","0,885461","0,000215","0,077186",0,"0,077186",0,"0,077186",0,"0,938807","0,000091","0,083806","0,000002","0,043741","0,000001","0,997812",0,"0,250006",0,"0,084229","0,000002","0,043992","0,000001","0,987054","0,000011","0,450001",0,"0,084035","0,000002","0,043877","0,000001","0,991864","0,000002","0,399999",0,"0,08489","0,000001","0,044395",0,"0,96623","0,000095","0,549999",0,"0,084494","0,000002","0,044152","0,000001","0,978977","0,00004","0,5",0,"0,085428","0,000001","0,044736",0,"0,945229","0,000201","0,6",0,"0,089201","0,000001","0,047322","0,000001","0,779768","0,002144","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,34,0,1,5,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,012409","0,000011","0,097104","0,000008","0,058551","0,000006","0,285515","0,000079","0,957987","0,000045","0,077109",0,"0,077109",0,"0,077109",0,"0,979707","0,000013","0,083894","0,000002","0,043788","0,000001","0,998158","0,000003","0,25",0,"0,083877","0,000002","0,043787","0,000001","0,993792","0,000001","0,45",0,"0,083876","0,000002","0,043783","0,000001","0,995261","0,000003","0,400002",0,"0,083872","0,000002","0,043794","0,000001","0,9889","0,000004","0,549999",0,"0,083864","0,000002","0,043784","0,000001","0,991647",0,"0,500002",0,"0,083987","0,000002","0,043863","0,000001","0,985919","0,000013","0,600001",0,"0,084905","0,000004","0,044434","0,000001","0,95368","0,000229","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,73,0,5,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,030255","0,00032","0,100158","0,000105","0,059223","0,000084","0,364044","0,006064","0,908635","0,000598","0,076868","0,000182","0,076868","0,000182","0,076868","0,000182","0,962232","0,000421","0,083855","0,000002","0,043781","0,000001","0,990603",0,"0,25",0,"0,08451","0,000001","0,044166",0,"0,976517","0,000078","0,45",0,"0,084214","0,000001","0,043994",0,"0,981757","0,000019","0,399999",0,"0,085512",0,"0,044761",0,"0,955065","0,000528","0,55",0,"0,084917",0,"0,044406",0,"0,968233","0,000212","0,5",0,"0,086367","0,000001","0,045279",0,"0,93527","0,001291","0,6",0,"0,091378","0,00003","0,048579","0,000012","0,800377","0,012108","0,75",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,18,0,1,0,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",500,10,"0,034375","0,000019","0,095016","0,000011","0,05709","0,000007","0,288246","0,00125","0,587562","0,002896","0,076596","0,00002","0,076596","0,00002","0,076596","0,00002","0,709131","0,002178","0,085714","0,000003","0,044993","0,000001","0,904566","0,001229","0,25",0,"0,090982","0,000009","0,049467","0,000005","0,590036","0,01147","0,45",0,"0,089311","0,000006","0,047825","0,000003","0,689376","0,008224","0,4",0,"0,093965","0,000015","0,054724","0,000017","0,374033","0,015306","0,55",0,"0,092707","0,000012","0,051686","0,000009","0,483004","0,014205","0,5",0,"0,093648","0,000017","0,059163","0,000035","0,270175","0,014153","0,6",0,"0,055808","0,000281","0,108018","0,001397","0,0549","0,002677","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,17,0,0,5,0,1,1,"TfIdf-LSI",0,50,1,"0,05217","0,000003","0,091079",0,"0,051795","0,000001","0,394671","0,00635","0,201028","0,003683","0,076458","0,000019","0,076458","0,000019","0,076458","0,000019","0,731997","0,000471","0,090599",0,"0,052498",0,"0,330465","0,000029","0,25",0,"0,088315","0,000002","0,057434","0,000002","0,191302","0,00001","0,45",0,"0,089004","0,000001","0,055892","0,000001","0,218599","0,000016","0,4",0,"0,085949","0,000007","0,061296","0,000009","0,144179","0,000004","0,55",0,"0,087265","0,000005","0,05917","0,000005","0,166495","0,000005","0,5",0,"0,08419","0,000009","0,063933","0,000016","0,12374","0,000004","0,599999",0,"0,074608","0,000005","0,08032","0,000075","0,070388","0,000009","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,79,0,5,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,029634","0,000015","0,097631","0,000001","0,058188","0,000004","0,307554","0,00093","0,901399","0,000015","0,075814","0,000001","0,075814","0,000001","0,075814","0,000001","0,957223","0,000038","0,083831","0,000002","0,043759","0,000001","0,995085",0,"0,250002",0,"0,084365","0,000002","0,04408",0,"0,980001","0,000007","0,45",0,"0,084136","0,000002","0,043943","0,000001","0,985782","0,000002","0,400001",0,"0,085261","0,000001","0,044616",0,"0,957659","0,000054","0,55",0,"0,084748","0,000001","0,044307",0,"0,971487","0,000019","0,5",0,"0,085916","0,000001","0,045026",0,"0,935139","0,000141","0,6",0,"0,090182",0,"0,047884",0,"0,77512","0,001282","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,172,1,1,1,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,016583","0,000002","0,09918","0,000007","0,05786","0,000002","0,346957","0,000106","0,93855","0,000022","0,075588","0,000011","0,075588","0,000011","0,075588","0,000011","0,969081","0,000009","0,083845","0,000002","0,043757","0,000001",1,0,"0,298748","0,000458","0,083878","0,000002","0,043776","0,000001","0,999481",0,"0,450016",0,"0,083871","0,000002","0,043772","0,000001","0,999861",0,"0,400072",0,"0,083933","0,000002","0,043811","0,000001","0,997144",0,"0,55",0,"0,083887","0,000002","0,043783","0,000001","0,998413",0,"0,500001",0,"0,084018","0,000002","0,043862","0,000001","0,994716",0,"0,600001",0,"0,084966","0,000001","0,044444",0,"0,963005","0,000013","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,31,0,1,5,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,018862","0,000082","0,099279","0,000011","0,058998","0,000011","0,318743","0,000844","0,941116","0,000376","0,075131","0,000015","0,075131","0,000015","0,075131","0,000015","0,973328","0,000117","0,083854","0,000002","0,043769","0,000001","0,996297","0,000001","0,250002",0,"0,083909","0,000001","0,043815",0,"0,988169",0,"0,449998",0,"0,08386","0,000001","0,043784",0,"0,990617","0,000001","0,4",0,"0,084159","0,000001","0,043967",0,"0,980273","0,000025","0,550001",0,"0,083995","0,000001","0,043868",0,"0,985047","0,000005","0,499998",0,"0,08449","0,000001","0,044163",0,"0,972963","0,000106","0,6",0,"0,087315","0,000001","0,045876","0,000001","0,907819","0,003014","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,82,0,5,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,012886","0,000049","0,093891","0,000027","0,056415","0,000029","0,29401","0,001935","0,951177","0,000291","0,074799","0,000031","0,074799","0,000031","0,074799","0,000031","0,976079","0,000142","0,08386","0,000002","0,043766","0,000001","0,999787",0,"0,250017",0,"0,083932","0,000002","0,04382","0,000001","0,992374","0,000002","0,449999",0,"0,083896","0,000002","0,043795","0,000001","0,994926",0,"0,4",0,"0,083937","0,000001","0,04384",0,"0,983081","0,00002","0,549998",0,"0,083893","0,000002","0,043806",0,"0,988021","0,000005","0,499999",0,"0,084027","0,000001","0,043903",0,"0,976096","0,000066","0,600002",0,"0,085387",0,"0,044764",0,"0,925391","0,0019","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,199,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,018776","0,000016","0,092371","0,000019","0,054488","0,000016","0,311157","0,001009","0,866036","0,000001","0,07447","0,000014","0,07447","0,000014","0,07447","0,000014","0,926554","0,000037","0,083856","0,000002","0,043767","0,000001","0,998381",0,"0,250003",0,"0,08414","0,000002","0,043945","0,000001","0,986014","0,000013","0,45",0,"0,083983","0,000002","0,043848","0,000001","0,991814","0,000003","0,399998",0,"0,084679","0,000001","0,044296",0,"0,958764","0,000094","0,55",0,"0,084326","0,000002","0,044068",0,"0,975578","0,00004","0,5",0,"0,08518","0,000001","0,044631",0,"0,931089","0,00017","0,6",0,"0,088034","0,000002","0,046891","0,000001","0,719894","0,00048","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,361,0,1,1,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,017723","0,00004","0,093845","0,000027","0,054998","0,000029","0,345201","0,004847","0,899423","0,000004","0,074424","0,000062","0,074424","0,000062","0,074424","0,000062","0,950929","0,000055","0,083824","0,000002","0,043749","0,000001","0,99844","0,000001","0,249997",0,"0,084107","0,000003","0,043919","0,000001","0,990616","0,000004","0,45",0,"0,083996","0,000002","0,043851","0,000001","0,994116","0,000003","0,399989",0,"0,084574","0,000003","0,044204","0,000001","0,975706","0,000027","0,55",0,"0,08429","0,000003","0,04403","0,000001","0,984998","0,00001","0,499999",0,"0,085056","0,000004","0,044501","0,000001","0,960261","0,000075","0,6",0,"0,087932","0,000009","0,046441","0,000003","0,831993","0,002226","0,75",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,26,0,1,1,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",500,10,"0,032061","0,000012","0,093073","0,000009","0,055317","0,000011","0,303099","0,002057","0,606391","0,000617","0,074424","0,000025","0,074424","0,000025","0,074424","0,000025","0,732374","0,001412","0,085366","0,000002","0,044743","0,000001","0,927825","0,00056","0,25",0,"0,089082","0,000004","0,047892","0,000002","0,651665","0,007428","0,45",0,"0,087884","0,000003","0,046736","0,000001","0,744411","0,005084","0,4",0,"0,092013","0,000008","0,05191","0,00001","0,434228","0,010062","0,55",0,"0,090519","0,000006","0,049535","0,000005","0,546681","0,009326","0,5",0,"0,09265","0,000008","0,055268","0,000021","0,321069","0,009312","0,6",0,"0,064662","0,000166","0,088167","0,00057","0,065605","0,001388","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,190,1,1,1,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,004197","0,000018","0,085604","0,000011","0,047112","0,000017","0,666318","0,111344","0,97783","0,000491","0,074395","0,000063","0,054697","0,000138","0,533232","0,217872","0,989451","0,000111","0,083843","0,000002","0,043757","0,000001",1,0,"0,686841","0,098069","0,083844","0,000002","0,043757","0,000001","0,999983",0,"0,72486","0,075702","0,083844","0,000002","0,043757","0,000001","0,999997",0,"0,700123","0,089926","0,083853","0,000002","0,043762","0,000001","0,999747",0,"0,775006","0,050622","0,083847","0,000002","0,043759","0,000001","0,999952",0,"0,749975","0,062513","0,083854","0,000002","0,043764","0,000001","0,999188","0,000001","0,800001","0,04","0,083893","0,000002","0,043804","0,000001","0,990296","0,000094","0,875","0,015625"
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,85,0,5,5,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,02529","0,000115","0,093715","0,000035","0,056618","0,000022","0,275128","0,000105","0,90551","0,000203","0,074368","0,000031","0,074368","0,000031","0,074368","0,000031","0,956646","0,000115","0,083855","0,000002","0,043785","0,000001","0,988824","0,000001","0,249999",0,"0,084271","0,000001","0,044063",0,"0,963072","0,000015","0,450001",0,"0,084126","0,000001","0,043962",0,"0,973708","0,000002","0,400001",0,"0,084562",0,"0,044303",0,"0,926304","0,000129","0,55",0,"0,084442",0,"0,044188",0,"0,948161","0,000041","0,499999",0,"0,084789",0,"0,0445",0,"0,896455","0,000348","0,6",0,"0,087356","0,000006","0,046528","0,000003","0,72121","0,002896","0,75",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,14,0,1,1,0,"0,001",10,"TfIdf-LDA",1,50,10,"0,010969","0,00002","0,094302","0,000029","0,05609","0,000023","0,30636","0,001625","0,958836","0,000087","0,074251","0,000033","0,074251","0,000033","0,074251","0,000033","0,978535","0,000052","0,083784","0,000002","0,043737","0,000001","0,993385","0,000014","0,25",0,"0,083873","0,000002","0,043797","0,000001","0,987733","0,000003","0,450001",0,"0,08384","0,000002","0,043776","0,000001","0,988964","0,000003","0,400001",0,"0,083917","0,000002","0,043828","0,000001","0,98386","0,000007","0,55",0,"0,083889","0,000002","0,043809","0,000001","0,986084","0,000004","0,499997",0,"0,083964","0,000002","0,043861","0,000001","0,98023","0,000017","0,6",0,"0,084481","0,000002","0,044205",0,"0,950998","0,000399","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,7,0,0,1,0,"0,01",100,"TfIdf-LDA",0,50,10,"0,025673","0,000103","0,090655","0,000017","0,053895","0,000019","0,298937","0,002146","0,833618","0,000769","0,074108","0,000041","0,074108","0,000041","0,074108","0,000041","0,930068","0,000282","0,08447","0,000005","0,044195","0,000002","0,956054","0,001014","0,249999",0,"0,085745","0,00001","0,045159","0,000004","0,862794","0,006869","0,45",0,"0,085374","0,000009","0,04486","0,000003","0,892819","0,004646","0,4",0,"0,086696","0,000014","0,045994","0,000006","0,782609","0,012832","0,55",0,"0,086125","0,000012","0,045498","0,000005","0,82606","0,009574","0,5",0,"0,087368","0,000016","0,046626","0,000008","0,729656","0,016338","0,6",0,"0,0894","0,000022","0,04981","0,00002","0,497416","0,020822","0,75",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,20,0,1,0,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",1000,10,"0,034217","0,00001","0,091906","0,000002","0,054831","0,000009","0,304507","0,005573","0,527586","0,004044","0,073508","0,000021","0,073507","0,000021","0,073508","0,000021","0,673018","0,003978","0,086511","0,000002","0,045654","0,000001","0,833057","0,00656","0,25",0,"0,090744","0,000004","0,05106","0,000011","0,465389","0,020698","0,45",0,"0,0898","0,000004","0,049118","0,000005","0,567964","0,019535","0,4",0,"0,089524","0,000002","0,057587","0,000051","0,269286","0,015007","0,55",0,"0,091024","0,000003","0,053748","0,000023","0,363981","0,018987","0,5",0,"0,084635","0,000036","0,063635","0,000118","0,186462","0,009995","0,6",0,"0,044881","0,000409","0,166283","0,010202","0,035218","0,000526","0,749999",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,166,1,1,0,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,014896",0,"0,096831",0,"0,057321",0,"0,31311","0,000475","0,947658","0,000013","0,073498","0,000006","0,073498","0,000006","0,073498","0,000006","0,972769","0,000002","0,083844","0,000002","0,043757","0,000001",1,0,"0,290712","0,001032","0,08383","0,000002","0,043751","0,000001","0,999207",0,"0,449997",0,"0,083841","0,000002","0,043756","0,000001","0,999729",0,"0,400004",0,"0,083872","0,000002","0,043777","0,000001","0,997338",0,"0,549999",0,"0,083839","0,000002","0,043757","0,000001","0,998531","0,000001","0,499997",0,"0,083957","0,000002","0,043828","0,000001","0,995123",0,"0,600002",0,"0,084703","0,000001","0,044305",0,"0,960836",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,331,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,005558","0,000031","0,085657","0,000011","0,046019","0,00001","0,736831","0,069258","0,942157","0,003346","0,073318","0,000081","0,053621","0,000114","0,532156","0,218878","0,980031","0,000399","0,083841","0,000002","0,043756","0,000001","0,999844",0,"0,624999","0,140625","0,083819","0,000002","0,043751","0,000001","0,996321","0,000014","0,725","0,075625","0,083812","0,000002","0,043744","0,000001","0,997793","0,000005","0,699998","0,090001","0,083904","0,000002","0,043809","0,000001","0,990683","0,000087","0,774999","0,050625","0,083852","0,000002","0,043773","0,000001","0,994197","0,000034","0,75","0,0625","0,083947","0,000003","0,043846","0,000001","0,984303","0,000246","0,800001","0,04","0,084622","0,000005","0,044342","0,000002","0,933191","0,004463","0,875","0,015625"
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,94,1,0,1,30,"0,01",100,"TfIdf-LDA",0,50,10,"0,017697","0,000018","0,093349","0,000006","0,055827","0,000018","0,310863","0,005763","0,929712","0,00003","0,072957","0,000023","0,072957","0,000023","0,072957","0,000023","0,96776","0,000011","0,083807","0,000002","0,043745","0,000001","0,995875","0,000001","0,250003",0,"0,083794","0,000002","0,043752",0,"0,988728","0,000004","0,45",0,"0,083759","0,000002","0,04373",0,"0,990119","0,000006","0,399998",0,"0,083847","0,000002","0,043798","0,000001","0,979771","0,000006","0,55",0,"0,083813","0,000002","0,043768",0,"0,985692",0,"0,500002",0,"0,083959","0,000002","0,04388","0,000001","0,969568","0,000036","0,6",0,"0,085371","0,000001","0,044872",0,"0,875919","0,000417","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,106,1,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,011972","0,000002","0,093555","0,000005","0,054218","0,000001","0,341006","0,000217","0,936276","0,000003","0,072796",0,"0,072796",0,"0,072796",0,"0,967792","0,000002","0,083844","0,000002","0,043757","0,000001",1,0,"0,28017","0,000127","0,083837","0,000002","0,043754","0,000001","0,999605",0,"0,449989",0,"0,083841","0,000002","0,043756","0,000001","0,999884",0,"0,399957",0,"0,083828","0,000002","0,043754","0,000001","0,99707",0,"0,550002",0,"0,083834","0,000002","0,043754","0,000001","0,998821",0,"0,500002",0,"0,083871","0,000002","0,043783","0,000001","0,994363",0,"0,599999",0,"0,084548","0,000001","0,044229",0,"0,956849","0,000012","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,223,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,01811","0,000019","0,093517","0,000022","0,05398","0,000012","0,352827","0,000204","0,876557","0,000155","0,072591","0,000027","0,072591","0,000027","0,072591","0,000027","0,938871","0,000099","0,083846","0,000002","0,04376","0,000001","0,998861","0,000001","0,25",0,"0,084129","0,000003","0,043937","0,000001","0,987429","0,000002","0,45",0,"0,084027","0,000003","0,043872","0,000001","0,992588","0,000001","0,400001",0,"0,084642","0,000004","0,044259","0,000001","0,96709","0,000037","0,55",0,"0,084308","0,000003","0,044051","0,000001","0,979379","0,00001","0,500001",0,"0,085159","0,000004","0,044586","0,000001","0,947454","0,000119","0,6",0,"0,088553","0,000012","0,046959","0,000005","0,783163","0,002114","0,75",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,24,0,1,1,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",100,10,"0,022446","0,000022","0,091568","0,000019","0,053464","0,000019","0,345604","0,008823","0,777692","0,000345","0,072452","0,000044","0,072452","0,000044","0,072452","0,000044","0,872539","0,000412","0,083908","0,000002","0,043807","0,000001","0,992271","0,000004","0,25",0,"0,084721","0,000002","0,044359",0,"0,94058","0,000314","0,45",0,"0,084367","0,000002","0,044117","0,000001","0,963017","0,00012","0,4",0,"0,085779","0,000001","0,045152",0,"0,857503","0,00159","0,55",0,"0,085181","0,000001","0,044691",0,"0,90677","0,000746","0,5",0,"0,086581","0,000001","0,045818",0,"0,788514","0,00302","0,6",0,"0,090698","0,000012","0,050958","0,000006","0,433082","0,009422","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,241,0,1,0,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,017032","0,000003","0,092482","0,000002","0,054594","0,000007","0,315026","0,002961","0,876536","0,000433","0,072428","0,000011","0,072428","0,000011","0,072428","0,000011","0,934993","0,000028","0,083881","0,000002","0,043779","0,000001","0,998835",0,"0,250002",0,"0,084213","0,000002","0,043983","0,000001","0,987176","0,000003","0,450001",0,"0,084077","0,000002","0,043899","0,000001","0,992302","0,000001","0,400003",0,"0,084682","0,000001","0,044286",0,"0,964176","0,00005","0,55",0,"0,084404","0,000002","0,044105",0,"0,978415","0,000015","0,5",0,"0,08509","0,000001","0,044559",0,"0,941217","0,000123","0,6",0,"0,087591",0,"0,046493",0,"0,756256","0,000795","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,184,1,1,1,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,011642","0,000023","0,092102","0,000021","0,055099","0,000016","0,285716","0,000472","0,944235","0,000268","0,072163","0,000037","0,072163","0,000037","0,072163","0,000037","0,968009","0,000133","0,083843","0,000002","0,043757","0,000001","0,999982",0,"0,263532","0,000199","0,083822","0,000002","0,04375","0,000001","0,997758",0,"0,449979",0,"0,083813","0,000002","0,043743","0,000001","0,998577",0,"0,39999",0,"0,083887","0,000002","0,04379","0,000001","0,994692","0,000011","0,55",0,"0,083854","0,000002","0,043769","0,000001","0,996803","0,000002","0,499973",0,"0,083905","0,000002","0,043809","0,000001","0,990106","0,000052","0,600002",0,"0,084542","0,000001","0,044252",0,"0,94482","0,001107","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,22,0,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,013413","0,000004","0,094416","0,000002","0,055175","0,000005","0,33763","0,002644","0,941116","0,000003","0,072122","0,000005","0,072122","0,000005","0,072122","0,000005","0,969957","0,000018","0,083843","0,000002","0,043757","0,000001","0,999997",0,"0,275687","0,000666","0,083834","0,000002","0,043753","0,000001","0,999188",0,"0,449993",0,"0,083829","0,000002","0,04375","0,000001","0,999489",0,"0,399983",0,"0,083934","0,000002","0,043811","0,000001","0,997632",0,"0,550001",0,"0,083866","0,000002","0,043771","0,000001","0,998706",0,"0,500014",0,"0,084003","0,000002","0,043852",0,"0,995362",0,"0,6",0,"0,08492",0,"0,044419",0,"0,962657","0,000041","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,64,0,5,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,010359","0,000009","0,093136","0,000012","0,054914","0,000008","0,30921","0,000253","0,951413","0,000038","0,07212","0,00001","0,07212","0,00001","0,07212","0,00001","0,97434","0,000015","0,083843","0,000002","0,043757","0,000001",1,0,"0,296484","0,001699","0,083843","0,000002","0,043757","0,000001","0,999649",0,"0,449997",0,"0,083841","0,000002","0,043756","0,000001","0,999879",0,"0,400009",0,"0,083885","0,000002","0,043784","0,000001","0,997372","0,000004","0,549994",0,"0,083855","0,000002","0,043765","0,000001","0,9989","0,000001","0,500002",0,"0,083906","0,000002","0,043801","0,000001","0,994544","0,00001","0,6",0,"0,084296","0,000001","0,044077",0,"0,963115","0,000206","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,133,0,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,014561","0,000003","0,095562","0,000002","0,055524","0,000002","0,344999","0,000462","0,933059","0,000016","0,072036","0,000003","0,072035","0,000003","0,072036","0,000003","0,966466","0,000001","0,083844","0,000002","0,043757","0,000001","0,999997",0,"0,253134","0,000011","0,083877","0,000002","0,043777","0,000001","0,999226",0,"0,449996",0,"0,083868","0,000002","0,043771","0,000001","0,999783",0,"0,400007",0,"0,083929","0,000002","0,043812","0,000001","0,995388","0,000001","0,550001",0,"0,083907","0,000002","0,043795","0,000001","0,998012",0,"0,500002",0,"0,08395","0,000002","0,043832","0,000001","0,990874","0,000003","0,6",0,"0,084864","0,000001","0,044418",0,"0,94914","0,000025","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,46,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,014648",0,"0,092498","0,000002","0,054486","0,000002","0,307354","0,000209","0,941047","0,000085","0,071942","0,000011","0,071942","0,000011","0,071942","0,000011","0,973074","0,000013","0,083798","0,000002","0,043736","0,000001","0,997705",0,"0,249998",0,"0,083793","0,000002","0,043746","0,000001","0,991504","0,000001","0,450002",0,"0,083765","0,000002","0,043728","0,000001","0,992557","0,000001","0,399993",0,"0,08397","0,000002","0,043852","0,000001","0,986548",0,"0,550002",0,"0,083847","0,000002","0,043779","0,000001","0,989631","0,000001","0,500001",0,"0,084119","0,000002","0,043944","0,000001","0,980938","0,000005","0,6",0,"0,08518","0,000002","0,044651","0,000001","0,922652","0,000442","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,382,1,1,1,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,004671","0,000022","0,08517","0,000008","0,046089","0,00001","0,706783","0,085976","0,957262","0,001827","0,071867","0,000109","0,052169","0,000085","0,530704","0,220239","0,984041","0,000255","0,083846","0,000002","0,043758","0,000001","0,999804",0,"0,625002","0,140624","0,083901","0,000002","0,043795","0,000001","0,996571","0,000012","0,725001","0,075625","0,083868","0,000002","0,043775","0,000001","0,997776","0,000005","0,699999","0,090001","0,083889","0,000002","0,043799","0,000001","0,991294","0,000076","0,775","0,050625","0,083912","0,000003","0,043805","0,000001","0,994594","0,000029","0,749998","0,062501","0,08389","0,000002","0,043809","0,000001","0,986771","0,000175","0,8","0,04","0,084038","0,000003","0,043971","0,000001","0,951638","0,002339","0,875","0,015625"
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,142,1,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,013884","0,000001","0,093388","0,000001","0,055027","0,000003","0,315951","0,001828","0,942008","0,000103","0,071786","0,00001","0,071787","0,00001","0,071786","0,00001","0,970386","0,00001","0,083844","0,000002","0,043757","0,000001",1,0,"0,306957","0,002854","0,083859","0,000002","0,043766","0,000001","0,99976",0,"0,45002",0,"0,083846","0,000002","0,043758","0,000001","0,999912",0,"0,399979",0,"0,083911","0,000002","0,043797","0,000001","0,998439",0,"0,550002",0,"0,083875","0,000002","0,043775","0,000001","0,999395",0,"0,500001",0,"0,083961","0,000002","0,043829","0,000001","0,995722","0,000002","0,600001",0,"0,084665","0,000002","0,044289","0,000001","0,958316","0,000108","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,55,0,5,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,009781","0,000002","0,090305",0,"0,05466",0,"0,260103","0,000102","0,954484","0,000027","0,071725",0,"0,071725",0,"0,071726",0,"0,973845","0,000016","0,083843","0,000002","0,043757","0,000001","0,999983",0,"0,250099",0,"0,083834","0,000002","0,043756","0,000001","0,997839","0,000002","0,449999",0,"0,083837","0,000002","0,043756","0,000001","0,998788","0,000001","0,399979",0,"0,083772","0,000002","0,043732","0,000001","0,992883","0,000009","0,55",0,"0,083819","0,000002","0,043751","0,000001","0,99609","0,000004","0,5",0,"0,083774","0,000002","0,043739","0,000001","0,989486","0,000012","0,600001",0,"0,083998","0,000002","0,043939","0,000001","0,952364","0,000149","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,154,1,1,0,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,012326","0,000016","0,09577","0,000003","0,055198",0,"0,362894","0,00081","0,949871","0,000132","0,071523",0,"0,071522",0,"0,071523",0,"0,976975","0,000013","0,083843","0,000002","0,043757","0,000001","0,999997",0,"0,25808","0,000057","0,083853","0,000002","0,043762","0,000001","0,99975",0,"0,449972",0,"0,083847","0,000002","0,043759","0,000001","0,999905",0,"0,399982",0,"0,083898","0,000002","0,043789","0,000001","0,998712",0,"0,549997",0,"0,083866","0,000002","0,04377","0,000001","0,999415",0,"0,500011",0,"0,083971","0,000002","0,043832","0,000001","0,997322","0,000002","0,600001",0,"0,084874","0,000005","0,044363","0,000002","0,978927","0,000084","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,169,0,1,1,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,013974","0,000018","0,093158","0,000005","0,054397","0,000008","0,336246","0,002644","0,937017","0,000053","0,071467","0,000014","0,071467","0,000014","0,071467","0,000014","0,968418","0,000054","0,083848","0,000002","0,043759","0,000001",1,0,"0,271138","0,000129","0,083887","0,000002","0,043783","0,000001","0,99864",0,"0,450009",0,"0,083887","0,000002","0,043781","0,000001","0,999638",0,"0,399991",0,"0,083935","0,000002","0,043817","0,000001","0,994462","0,000006","0,549996",0,"0,083891","0,000002","0,043789","0,000001","0,996792","0,000001","0,500003",0,"0,083969","0,000002","0,043844","0,000001","0,990284","0,000029","0,600001",0,"0,08499","0,000001","0,044491",0,"0,947677","0,000804","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,256,1,1,0,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,017956","0,000042","0,093358","0,000024","0,054846","0,000023","0,329759","0,002653","0,869945","0,000135","0,071405","0,000034","0,071405","0,000034","0,071405","0,000034","0,930352","0,00026","0,08383","0,000002","0,043753","0,000001","0,997889",0,"0,249999",0,"0,084227","0,000002","0,043996","0,000001","0,984447","0,000036","0,450003",0,"0,08404","0,000002","0,043882","0,000001","0,990541","0,000011","0,4",0,"0,084915","0,000001","0,04442",0,"0,960962","0,000226","0,55",0,"0,084524","0,000001","0,044176",0,"0,97536","0,000093","0,5",0,"0,08551",0,"0,044799",0,"0,937556","0,00056","0,6",0,"0,088873","0,000004","0,047311","0,000002","0,743015","0,005472","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,49,0,1,5,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,037486","0,000011","0,089996",0,"0,051462","0,000001","0,36519","0,002218","0,069594","0,003034","0,07137","0,000013","0,07137","0,000013","0,07137","0,000013","0,416665","0,000061","0,086171","0,000005","0,057359","0,000002","0,173164","0,000038","0,25",0,"0,066726","0,000024","0,075606","0,000008","0,05982","0,000037","0,45",0,"0,073381","0,000018","0,069328","0,000006","0,078045","0,000044","0,399999",0,"0,049914","0,000022","0,092578","0,000005","0,034253","0,000017","0,55",0,"0,058319","0,000024","0,082582","0,000008","0,045172","0,000025","0,5",0,"0,041934","0,000016","0,10734",0,"0,026124","0,000009","0,600001",0,"0,023826","0,000003","0,221169","0,000355","0,012609","0,000001","0,749998",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,148,1,1,0,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,012862","0,000003","0,090777",0,"0,052908","0,000001","0,323835","0,001141","0,936748","0,000002","0,07109","0,000002","0,07109","0,000002","0,07109","0,000002","0,967924","0,000003","0,083842","0,000002","0,043756","0,000001","0,999966",0,"0,24985",0,"0,083805","0,000002","0,04374","0,000001","0,997878",0,"0,450001",0,"0,083822","0,000002","0,043747","0,000001","0,999013",0,"0,399992",0,"0,083839","0,000002","0,043765","0,000001","0,994229",0,"0,550001",0,"0,083809","0,000002","0,043745","0,000001","0,996476",0,"0,5",0,"0,083913","0,000002","0,043814","0,000001","0,989924","0,000002","0,600001",0,"0,084632","0,000002","0,044306","0,000001","0,942335","0,000081","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,76,0,5,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,017854","0,000018","0,092249","0,000006","0,052955","0,000003","0,358594","0,000064","0,873604","0,000179","0,070919","0,000008","0,070919","0,000008","0,070919","0,000008","0,93838","0,000083","0,083818","0,000002","0,043746","0,000001","0,998231","0,000001","0,249999",0,"0,084129","0,000002","0,043936","0,000001","0,98758","0,000013","0,449999",0,"0,083984","0,000002","0,043848","0,000001","0,992444","0,000004","0,4",0,"0,084638","0,000001","0,044257",0,"0,966115","0,000112","0,55",0,"0,084328","0,000002","0,044061",0,"0,979216","0,000035","0,5",0,"0,085121","0,000001","0,044567",0,"0,945606","0,000283","0,6",0,"0,088125","0,000002","0,046749","0,000001","0,77122","0,002164","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,70,0,5,5,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,010504","0,000003","0,090008","0,000011","0,051685","0,000006","0,350131","0,00014","0,910974","0,000089","0,070841","0,000018","0,070841","0,000018","0,070841","0,000018","0,96173","0,000029","0,083847","0,000002","0,043759","0,000001","0,999988",0,"0,250045",0,"0,083907","0,000002","0,043798","0,000001","0,996679","0,000003","0,450002",0,"0,083887","0,000002","0,043783","0,000001","0,998632","0,000001","0,400013",0,"0,08401","0,000003","0,043875","0,000001","0,986163","0,000052","0,55",0,"0,083964","0,000003","0,043836","0,000001","0,993157","0,000015","0,5",0,"0,084112","0,000003","0,043957","0,000001","0,973403","0,00012","0,6",0,"0,085145","0,000004","0,044794","0,000002","0,86243","0,001329","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,37,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,026656","0,000004","0,09183","0,000006","0,052873","0,000002","0,348916","0,000076","0,892451","0,000004","0,070791",0,"0,070791",0,"0,070791",0,"0,964447","0,000001","0,083779","0,000002","0,043765","0,000001","0,977727","0,000002","0,250002",0,"0,083677","0,000001","0,043787",0,"0,940459","0,000049","0,449999",0,"0,083721","0,000002","0,043782",0,"0,954362","0,000035","0,4",0,"0,083847","0,000001","0,043973",0,"0,899704","0,000044","0,55",0,"0,083708","0,000001","0,043844",0,"0,922503","0,000045","0,5",0,"0,084069","0,000001","0,044171",0,"0,869205","0,000025","0,6",0,"0,086448","0,000002","0,046049","0,000001","0,704594","0,000028","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,352,1,1,0,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,017897",0,"0,091705","0,000004","0,053255","0,000001","0,33065","0,000475","0,900797","0,000008","0,070637",0,"0,070637",0,"0,070637",0,"0,953553","0,000015","0,083865","0,000002","0,043771","0,000001","0,998788",0,"0,249997",0,"0,084083","0,000002","0,043903","0,000001","0,991587",0,"0,450001",0,"0,083976","0,000002","0,043839","0,000001","0,994656",0,"0,400003",0,"0,084508","0,000002","0,044164","0,000001","0,977421","0,000009","0,549999",0,"0,084257","0,000002","0,044008","0,000001","0,986554","0,000001","0,500001",0,"0,084902","0,000002","0,044411","0,000001","0,962234","0,000036","0,6",0,"0,087075","0,000004","0,045951","0,000001","0,829046","0,000463","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,37,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,019136","0,000012","0,092188","0,000016","0,054026","0,000008","0,314736","0,000001","0,872041","0,000555","0,070636","0,000014","0,070636","0,000014","0,070636","0,000014","0,930433","0,000252","0,083849","0,000002","0,043764","0,000001","0,998021",0,"0,250001",0,"0,084173","0,000003","0,043972","0,000001","0,9822","0,000016","0,45",0,"0,08404","0,000003","0,043885","0,000001","0,989206","0,000003","0,400001",0,"0,084613","0,000003","0,044272","0,000001","0,954054","0,000195","0,55",0,"0,08436","0,000003","0,044096","0,000001","0,971391","0,000066","0,5",0,"0,08506","0,000004","0,044578","0,000001","0,927995","0,000506","0,6",0,"0,088136","0,000011","0,046945","0,000005","0,73536","0,006092","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,130,1,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,010969","0,000009","0,091892","0,000009","0,054079","0,000005","0,306147","0,000008","0,949923","0,000061","0,0706","0,000007","0,0706","0,000007","0,0706","0,000007","0,973046","0,000024","0,083843","0,000002","0,043757","0,000001",1,0,"0,275276",0,"0,083796","0,000002","0,043734","0,000001","0,998657",0,"0,449965",0,"0,083814","0,000002","0,043742","0,000001","0,999205",0,"0,399998",0,"0,08382","0,000002","0,043749","0,000001","0,99739",0,"0,55",0,"0,083804","0,000002","0,043739","0,000001","0,998295",0,"0,500004",0,"0,083826","0,000002","0,043757","0,000001","0,995179",0,"0,6",0,"0,084049","0,000003","0,043929","0,000001","0,969952","0,000003","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,76,0,5,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,011351","0,000005","0,093088","0,000026","0,05503","0,000017","0,30614","0,000288","0,960178","0,000019","0,070588","0,000041","0,070588","0,000041","0,070588","0,000041","0,98296","0,000015","0,083767","0,000002","0,043724","0,000001","0,995464","0,000015","0,249993",0,"0,083806","0,000002","0,043759","0,000001","0,988257","0,000009","0,449996",0,"0,083795","0,000002","0,04375","0,000001","0,990026","0,000007","0,399997",0,"0,083822","0,000002","0,043778",0,"0,983386","0,000014","0,550001",0,"0,083794","0,000002","0,043757","0,000001","0,986081","0,00001","0,499998",0,"0,083901","0,000002","0,04383","0,000001","0,978992","0,000019","0,599999",0,"0,084465","0,000003","0,044226","0,000001","0,937658","0,000105","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,187,0,1,1,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,011413","0,000001","0,091614","0,000002","0,053274","0,000006","0,343087","0,004183","0,941484","0,000004","0,070488","0,00001","0,070488","0,00001","0,070488","0,00001","0,971028","0,000004","0,083841","0,000002","0,043755","0,000001","0,999935",0,"0,273235","0,00054","0,083796","0,000002","0,043734","0,000001","0,99863","0,000001","0,450003",0,"0,083809","0,000002","0,043739","0,000001","0,999168",0,"0,40002",0,"0,083794","0,000002","0,043737","0,000001","0,996059",0,"0,550001",0,"0,083785","0,000002","0,043729","0,000001","0,997574",0,"0,499996",0,"0,083819","0,000002","0,043758","0,000001","0,99227","0,000002","0,6",0,"0,084354","0,000002","0,044124",0,"0,955768","0,000156","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,67,0,5,5,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,010637","0,000023","0,091135","0,000025","0,052868","0,000025","0,356299","0,005232","0,956537","0,000003","0,070442","0,000028","0,070443","0,000028","0,070442","0,000028","0,979791","0,000014","0,083846","0,000002","0,043758","0,000001","0,999991",0,"0,250005",0,"0,083891","0,000002","0,043785","0,000001","0,998705",0,"0,449991",0,"0,08388","0,000002","0,043778","0,000001","0,998994",0,"0,400007",0,"0,083937","0,000002","0,043814","0,000001","0,996558",0,"0,550001",0,"0,083907","0,000002","0,043795","0,000001","0,998105",0,"0,499992",0,"0,083978","0,000002","0,043843","0,000001","0,993095",0,"0,600002",0,"0,084488","0,000001","0,044168",0,"0,969598","0,000164","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,139,0,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,009916","0,000013","0,091372","0,000026","0,053365","0,000015","0,320952","0,000176","0,949771","0,000146","0,070274","0,000012","0,070274","0,000012","0,070274","0,000012","0,973096","0,000058","0,083844","0,000002","0,043757","0,000001",1,0,"0,318868","0,001494","0,083852","0,000002","0,043762","0,000001","0,999281",0,"0,450007",0,"0,083852","0,000002","0,043762","0,000001","0,999738",0,"0,400069",0,"0,08383","0,000002","0,043754","0,000001","0,997559","0,000001","0,549985",0,"0,08383","0,000002","0,043752","0,000001","0,998283",0,"0,500006",0,"0,083878","0,000002","0,043782","0,000001","0,996384","0,000003","0,599998",0,"0,084381","0,000001","0,044097",0,"0,975824","0,000093","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,229,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,016911","0,000002","0,091349","0,000008","0,053058","0,000008","0,336321","0,001446","0,885525","0,00002","0,070236","0,000025","0,070236","0,000025","0,070236","0,000025","0,94298","0,000003","0,08382","0,000002","0,043748","0,000001","0,997923",0,"0,249996",0,"0,083972","0,000002","0,043849","0,000001","0,988509",0,"0,450002",0,"0,083925","0,000002","0,043816","0,000001","0,992466",0,"0,399998",0,"0,084276","0,000002","0,044048","0,000001","0,972123","0,000008","0,55",0,"0,084088","0,000002","0,043924","0,000001","0,982409","0,000002","0,5",0,"0,084637","0,000002","0,044282","0,000001","0,955037","0,000017","0,6",0,"0,086768","0,000003","0,045885","0,000001","0,797066","0,000194","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,238,1,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,01337","0,000009","0,090888","0,000007","0,054066","0,000026","0,333656","0,012138","0,893323","0,000112","0,070169","0,00005","0,070169","0,00005","0,070169","0,00005","0,945857","0,000057","0,083874","0,000002","0,043776","0,000001","0,99873",0,"0,249989",0,"0,083947","0,000002","0,043832","0,000001","0,990226","0,000011","0,450002",0,"0,083876","0,000002","0,043786","0,000001","0,993882","0,000004","0,400002",0,"0,084204","0,000002","0,044",0,"0,975887","0,000043","0,55",0,"0,084042","0,000002","0,043895","0,000001","0,984588","0,000022","0,499999",0,"0,084438","0,000001","0,044158",0,"0,961413","0,000088","0,6",0,"0,086165",0,"0,045454",0,"0,826805","0,000841","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,67,0,5,5,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,031043","0,000044","0,09241","0,000001","0,051903",0,"0,421074","0,000015","0,782474","0,000662","0,070128","0,000018","0,070128","0,000018","0,070128","0,000018","0,918496","0,000114","0,084389","0,000002","0,044083","0,000001","0,985271","0,000007","0,25",0,"0,086298",0,"0,045289",0,"0,913202","0,000253","0,45",0,"0,085693","0,000001","0,044891",0,"0,940733","0,000123","0,4",0,"0,087869",0,"0,046388",0,"0,831748","0,000986","0,55",0,"0,087046",0,"0,045795",0,"0,877777","0,000502","0,5",0,"0,088756",0,"0,047088",0,"0,773419","0,00161","0,6",0,"0,091663",0,"0,050496",0,"0,504657","0,004091","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,100,1,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,016052","0,000038","0,092911","0,000011","0,05369","0,000007","0,348242","0,000401","0,925359","0,000231","0,070092","0,000009","0,070092","0,000009","0,070091","0,000009","0,963783","0,000095","0,083838","0,000002","0,043754","0,000001","0,999642",0,"0,250262",0,"0,083765","0,000002","0,043725","0,000001","0,994608","0,00002","0,45",0,"0,083772","0,000002","0,043724","0,000001","0,996685","0,000009","0,399967",0,"0,083795","0,000002","0,043756","0,000001","0,987062","0,000074","0,550001",0,"0,083768","0,000002","0,043732","0,000001","0,991688","0,000037","0,5",0,"0,083876","0,000002","0,043815","0,000001","0,979891","0,000162","0,599998",0,"0,0847","0,000005","0,044434","0,000002","0,908538","0,002236","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,379,0,1,1,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,016042","0,000007","0,092786","0,000002","0,054437",0,"0,314324","0,000214","0,912125","0,000353","0,069995",0,"0,069995",0,"0,069995",0,"0,957271","0,000086","0,08387","0,000002","0,043773","0,000001","0,999187",0,"0,249993",0,"0,084108","0,000003","0,043916","0,000001","0,992162",0,"0,449998",0,"0,083995","0,000003","0,043849","0,000001","0,995034",0,"0,400001",0,"0,084362","0,000003","0,044082","0,000001","0,978816","0,000007","0,55",0,"0,084202","0,000003","0,043978","0,000001","0,986831","0,000002","0,5",0,"0,08459","0,000003","0,044234","0,000001","0,965641","0,00004","0,6",0,"0,086339","0,000004","0,045487","0,000002","0,851461","0,001434","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,88,0,5,5,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,012224",0,"0,089074","0,00001","0,051792","0,000021","0,366923","0,01308","0,914172","0,000638","0,069883","0,00005","0,069883","0,00005","0,069884","0,00005","0,968479",0,"0,083836","0,000002","0,043758","0,000001","0,997154","0,000001","0,249999",0,"0,083822","0,000001","0,043779",0,"0,982405","0,000015","0,449999",0,"0,083842","0,000002","0,04378","0,000001","0,987577","0,000012","0,399999",0,"0,083656","0,000002","0,043727",0,"0,963593",0,"0,55",0,"0,083764","0,000002","0,043763",0,"0,974909","0,000006","0,5",0,"0,083533","0,000002","0,043694","0,000001","0,947155","0,000003","0,6",0,"0,083911","0,000001","0,044158",0,"0,841469","0,00001","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,28,0,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,008477","0,000007","0,090948","0,000002","0,052609","0,000004","0,345196","0,002476","0,955569","0,00001","0,069731","0,000015","0,069731","0,000015","0,069731","0,000015","0,977742","0,000014","0,083845","0,000002","0,043758","0,000001",1,0,"0,40966","0,000046","0,083851","0,000002","0,043761","0,000001","0,999937",0,"0,449991",0,"0,083845","0,000002","0,043758","0,000001",1,0,"0,40966","0,000046","0,083866","0,000002","0,043771","0,000001","0,998864","0,000001","0,549997",0,"0,08387","0,000002","0,043772","0,000001","0,999617",0,"0,500001",0,"0,083868","0,000002","0,043775","0,000001","0,997691",0,"0,600002",0,"0,084043","0,000001","0,043904",0,"0,979759","0,000098","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,52,0,1,5,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,018818","0,000001","0,092842",0,"0,053444",0,"0,356145","0,000998","0,870271","0,000001","0,069638","0,000002","0,069638","0,000002","0,069638","0,000002","0,935165","0,000011","0,083831","0,000002","0,043752","0,000001","0,998823","0,000001","0,25",0,"0,084053","0,000002","0,043891","0,000001","0,989461","0,000003","0,45",0,"0,083966","0,000002","0,043835","0,000001","0,99404",0,"0,4",0,"0,084497","0,000002","0,044173","0,000001","0,969768","0,000031","0,55",0,"0,084222","0,000002","0,043998","0,000001","0,982113","0,000012","0,500001",0,"0,084932","0,000002","0,044454",0,"0,949533","0,00007","0,6",0,"0,087859","0,000001","0,046584",0,"0,771086","0,000422","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,262,1,1,0,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,015291",0,"0,092086","0,000001","0,052583",0,"0,380993","0,004026","0,868367","0,000514","0,069637","0,000008","0,069637","0,000008","0,069637","0,000008","0,936324","0,000037","0,083814","0,000002","0,043743","0,000001","0,998746",0,"0,250007",0,"0,083789","0,000002","0,043752","0,000001","0,987003","0,000002","0,45",0,"0,083776","0,000002","0,043736","0,000001","0,991778",0,"0,399995",0,"0,084014","0,000002","0,043911","0,000001","0,969259",0,"0,55",0,"0,083874","0,000002","0,043812","0,000001","0,98018","0,000002","0,500001",0,"0,084257","0,000002","0,044082","0,000001","0,951116","0,000002","0,6",0,"0,086904","0,000004","0,045981","0,000001","0,791927","0,000473","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,97,0,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,010967","0,000002","0,08959","0,000002","0,050994","0,000002","0,370707","0,000439","0,933254","0,000076","0,069616","0,000001","0,069616","0,000001","0,069616","0,000001","0,96909","0,000039","0,08384","0,000002","0,043755","0,000001","0,999895",0,"0,255786","0,000034","0,083841","0,000002","0,043761","0,000001","0,996989","0,000002","0,45",0,"0,083828","0,000002","0,043751","0,000001","0,998368","0,000001","0,399996",0,"0,0839","0,000002","0,043803","0,000001","0,992049","0,000012","0,549998",0,"0,083873","0,000002","0,043783","0,000001","0,994773","0,000005","0,499998",0,"0,083981","0,000002","0,043856","0,000001","0,987527","0,000026","0,599999",0,"0,084416","0,000002","0,044194","0,000001","0,94044","0,000346","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,226,1,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,016574","0,000011","0,09119","0,000002","0,052539",0,"0,345208","0,000194","0,85996","0,000677","0,069544","0,000002","0,069544","0,000002","0,069544","0,000002","0,927831","0,000187","0,083842","0,000002","0,043758","0,000001","0,998702",0,"0,250002",0,"0,084087","0,000003","0,04392","0,000001","0,98438","0,000025","0,45",0,"0,083976","0,000003","0,043846","0,000001","0,991033","0,000008","0,4",0,"0,084573","0,000004","0,044245","0,000001","0,956514","0,000173","0,55",0,"0,084303","0,000003","0,04406","0,000001","0,973807","0,000067","0,5",0,"0,084944","0,000004","0,044511","0,000001","0,92942","0,000461","0,6",0,"0,087335","0,000007","0,046518","0,000003","0,726194","0,005595","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,307,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,01415","0,000008","0,092025","0,000013","0,053136","0,000005","0,343625","0,000005","0,901954","0,00024","0,069139","0,000009","0,069139","0,000009","0,069139","0,000009","0,953808","0,000073","0,083855","0,000002","0,043766","0,000001","0,998766",0,"0,25",0,"0,084056","0,000002","0,043889","0,000001","0,991371",0,"0,449999",0,"0,084001","0,000002","0,043852","0,000001","0,994922",0,"0,399997",0,"0,084286","0,000003","0,044046","0,000001","0,976116","0,000006","0,55",0,"0,084157","0,000002","0,043956","0,000001","0,985601",0,"0,5",0,"0,084557","0,000002","0,044224","0,000001","0,96192","0,000045","0,6",0,"0,086635","0,000005","0,045672","0,000002","0,844764","0,0014","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,181,0,1,1,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,014351","0,000004","0,090676","0,000008","0,052978","0,000014","0,33761","0,005254","0,933083","0,000094","0,069036","0,000022","0,069036","0,000022","0,069036","0,000022","0,967367",0,"0,083844","0,000002","0,043757","0,000001","0,999939",0,"0,249906",0,"0,083854","0,000002","0,043769","0,000001","0,99672",0,"0,450003",0,"0,08384","0,000002","0,043759","0,000001","0,998015",0,"0,400001",0,"0,083922","0,000002","0,043817","0,000001","0,991127","0,000001","0,550002",0,"0,083903","0,000002","0,0438","0,000001","0,994653",0,"0,5",0,"0,083935","0,000002","0,043833","0,000001","0,986226","0,000003","0,600001",0,"0,084434","0,000001","0,044208",0,"0,937797","0,000009","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,91,0,0,1,30,"0,01",100,"TfIdf-LDA",0,50,10,"0,019865","0,000001","0,092368",0,"0,052524",0,"0,382871","0,000088","0,879213","0,00005","0,06893","0,000001","0,06893","0,000001","0,06893","0,000001","0,953177","0,00001","0,083912","0,000002","0,0438","0,000001","0,996701","0,000007","0,250002",0,"0,084062","0,000002","0,04391","0,000001","0,982212","0,000006","0,45",0,"0,083993","0,000002","0,04386","0,000001","0,988537","0,000004","0,400001",0,"0,084488","0,000002","0,044191","0,000001","0,95901","0,000019","0,55",0,"0,084185","0,000002","0,043997","0,000001","0,97279","0,00001","0,5",0,"0,084879","0,000002","0,044454",0,"0,936471","0,000038","0,6",0,"0,088005",0,"0,046649",0,"0,776212","0,000516","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,265,0,1,1,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,013652","0,000006","0,090439",0,"0,051645",0,"0,363668","0,000083","0,879581","0,000282","0,068665","0,000002","0,068665","0,000002","0,068665","0,000002","0,942371","0,000054","0,083828","0,000002","0,043752","0,000001","0,998275",0,"0,25",0,"0,08405","0,000002","0,04389","0,000001","0,989568",0,"0,449998",0,"0,08396","0,000002","0,043834","0,000001","0,993219",0,"0,400001",0,"0,084375","0,000003","0,0441","0,000001","0,973191","0,000006","0,55",0,"0,084183","0,000003","0,043974","0,000001","0,9836","0,000001","0,500001",0,"0,084614","0,000003","0,044269","0,000001","0,954988","0,000032","0,6",0,"0,086113","0,000004","0,045518","0,000002","0,801269","0,001958","0,75",0
"results-2016-05-13-aura","similarity-matrix-image",0,2,4,16,0,1,0,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",100,10,"0,019376","0,000023","0,089044","0,00001","0,050984","0,000011","0,371684","0,004904","0,785263","0,001011","0,068652","0,000029","0,068652","0,000029","0,068652","0,000029","0,884345","0,000619","0,083983","0,000002","0,043848","0,000001","0,991777","0,000016","0,250001",0,"0,084742","0,000002","0,044364","0,000001","0,944243","0,000651","0,45",0,"0,084449","0,000002","0,04416","0,000001","0,964131","0,000289","0,4",0,"0,08557","0,000003","0,045009","0,000001","0,870757","0,002612","0,55",0,"0,085128","0,000002","0,044647","0,000001","0,914528","0,00134","0,5",0,"0,086144","0,000004","0,045524","0,000002","0,809703","0,004738","0,6",0,"0,088327","0,000011","0,049127","0,000015","0,48515","0,012843","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,295,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,009865","0,000001","0,087973",0,"0,051939","0,000008","0,310897","0,005973","0,927552","0,000057","0,068568","0,000022","0,068568","0,000022","0,068568","0,000022","0,96508","0,000001","0,083863","0,000002","0,043769","0,000001","0,999117",0,"0,249948",0,"0,083874","0,000002","0,043785","0,000001","0,994093","0,000013","0,450003",0,"0,083879","0,000002","0,043783","0,000001","0,996367","0,000005","0,4",0,"0,08397","0,000002","0,043853","0,000001","0,98597","0,000032","0,55",0,"0,083913","0,000002","0,043812","0,000001","0,991123","0,000022","0,5",0,"0,084095","0,000002","0,043937","0,000001","0,978092","0,000048","0,600001",0,"0,084855","0,000002","0,044526","0,000001","0,901189","0,000284","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,4,0,0,0,0,"0,01",100,"TfIdf-LDA",0,50,10,"0,027693","0,000001","0,089287","0,000001","0,051264","0,000001","0,346622","0,000157","0,77798","0,0002","0,068411",0,"0,068411",0,"0,068411",0,"0,911793","0,00006","0,084102","0,000001","0,044001",0,"0,949088","0,000001","0,25",0,"0,085351","0,000001","0,045",0,"0,826275",0,"0,45",0,"0,085005","0,000001","0,044697",0,"0,865997",0,"0,4",0,"0,086263",0,"0,04586",0,"0,725056","0,000004","0,55",0,"0,085811","0,000001","0,045403",0,"0,780001",0,"0,5",0,"0,086884",0,"0,046495",0,"0,661572","0,00002","0,6",0,"0,089076","0,000001","0,050048",0,"0,40496","0,000278","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,112,1,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,013605","0,000016","0,08976","0,000001","0,051565","0,000003","0,384539","0,013841","0,920261","0,00079","0,068206","0,000008","0,068206","0,000008","0,068206","0,000008","0,96629","0,000025","0,083845","0,000002","0,043758","0,000001","0,999983",0,"0,250075",0,"0,083903","0,000002","0,043793","0,000001","0,998236",0,"0,450004",0,"0,083882","0,000002","0,043779","0,000001","0,999238",0,"0,399999",0,"0,08396","0,000003","0,043834","0,000001","0,992978","0,000002","0,550001",0,"0,08392","0,000002","0,043806","0,000001","0,996274","0,000001","0,499999",0,"0,084037","0,000003","0,043889","0,000001","0,986769","0,000007","0,599999",0,"0,085048","0,000004","0,04457","0,000001","0,927987","0,000195","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,145,0,1,0,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,011858","0,000015","0,088764","0,00001","0,051315","0,000005","0,330054","0,000086","0,929542","0,000065","0,068196","0,000021","0,068196","0,000021","0,068196","0,000021","0,963661","0,000033","0,083844","0,000002","0,043757","0,000001","0,999953",0,"0,250161",0,"0,083843","0,000002","0,043762","0,000001","0,996806",0,"0,449998",0,"0,083855","0,000002","0,043766","0,000001","0,998604",0,"0,39999",0,"0,08387","0,000002","0,043787","0,000001","0,991707","0,000006","0,549997",0,"0,083843","0,000002","0,043767","0,000001","0,994593","0,000002","0,500004",0,"0,083918","0,000002","0,043822",0,"0,986906","0,00002","0,600001",0,"0,084733",0,"0,044375",0,"0,936305","0,000414","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,43,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,015695",0,"0,089125",0,"0,051284",0,"0,340531","0,000142","0,870342","0,000004","0,06806",0,"0,06806",0,"0,06806",0,"0,934927","0,000001","0,08387","0,000002","0,043774","0,000001","0,998514",0,"0,249997",0,"0,084048","0,000002","0,043891","0,000001","0,988328",0,"0,45",0,"0,083975","0,000002","0,043842","0,000001","0,993158","0,000001","0,4",0,"0,084376","0,000002","0,044115","0,000001","0,966223","0,000009","0,55",0,"0,084172","0,000002","0,043975","0,000001","0,980248","0,000002","0,5",0,"0,084674","0,000002","0,044328","0,000001","0,942856","0,000017","0,6",0,"0,086267","0,000001","0,04575",0,"0,754283","0,000008","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,70,0,5,5,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,008491",0,"0,087775","0,000004","0,049942","0,000009","0,397051","0,010699","0,946053","0,000145","0,067996","0,000027","0,067996","0,000027","0,067996","0,000027","0,977574",0,"0,083844","0,000002","0,043757","0,000001","0,999957",0,"0,257621","0,000061","0,083873","0,000002","0,043774","0,000001","0,999165",0,"0,449996",0,"0,083866","0,000002","0,043769","0,000001","0,999683",0,"0,400002",0,"0,083875","0,000002","0,04378","0,000001","0,996578",0,"0,550001",0,"0,083879","0,000002","0,04378","0,000001","0,998196",0,"0,499999",0,"0,083853","0,000002","0,043774","0,000001","0,993844",0,"0,599998",0,"0,083837","0,000002","0,043827","0,000001","0,963165","0,000001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,253,0,1,0,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,01614",0,"0,088874",0,"0,050751",0,"0,357195","0,000002","0,851413","0,000085","0,067959",0,"0,067959",0,"0,067959",0,"0,926345","0,000059","0,083809","0,000002","0,043742","0,000001","0,997682",0,"0,25001",0,"0,08403","0,000002","0,043893","0,000001","0,982283",0,"0,45",0,"0,083897","0,000002","0,043807","0,000001","0,989177",0,"0,4",0,"0,084533","0,000002","0,044231","0,000001","0,951838","0,000001","0,55",0,"0,084259","0,000002","0,044041","0,000001","0,970872",0,"0,5",0,"0,084925","0,000002","0,044512","0,000001","0,922843","0,00002","0,6",0,"0,086866","0,000001","0,046307",0,"0,701507","0,000691","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,244,1,1,0,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,01516","0,000034","0,090258","0,000013","0,051756","0,000016","0,380204","0,006726","0,872195","0,000228","0,067923","0,000018","0,067923","0,000018","0,067923","0,000018","0,938533","0,000407","0,083848","0,000002","0,043763","0,000001","0,997949",0,"0,249999",0,"0,084172","0,000002","0,043967",0,"0,98391","0,00005","0,449998",0,"0,084017","0,000002","0,043871","0,000001","0,989881","0,000018","0,400001",0,"0,084731","0,000001","0,04432",0,"0,960648","0,000433","0,55",0,"0,084402","0,000001","0,04411",0,"0,97502","0,000151","0,500001",0,"0,085138","0,000001","0,044595",0,"0,937635","0,001104","0,6",0,"0,087311","0,000001","0,046351","0,000001","0,766544","0,009477","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,283,0,1,1,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,014721","0,000011","0,091798","0,000004","0,052399","0,000005","0,378674","0,002103","0,874972","0,000031","0,067904","0,000012","0,067904","0,000012","0,067904","0,000012","0,941361","0,000006","0,083849","0,000002","0,043762","0,000001","0,99887",0,"0,249996",0,"0,083934","0,000002","0,043824","0,000001","0,990935",0,"0,449999",0,"0,083874","0,000002","0,043784","0,000001","0,994341",0,"0,399999",0,"0,084309","0,000002","0,044059","0,000001","0,975366","0,000016","0,55",0,"0,084074","0,000002","0,043911","0,000001","0,985208","0,000004","0,5",0,"0,084682","0,000002","0,044298","0,000001","0,958364","0,000049","0,6",0,"0,087183",0,"0,046086",0,"0,805486","0,000176","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,85,0,5,5,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,014596","0,000006","0,089312","0,000006","0,050587","0,000005","0,389504","0,001962","0,877782","0,000032","0,067885","0,000019","0,067885","0,000019","0,067885","0,000019","0,945548","0,000061","0,083789","0,000002","0,043732","0,000001","0,99721",0,"0,250003",0,"0,083965","0,000003","0,043845","0,000001","0,988706",0,"0,450004",0,"0,083894","0,000002","0,043799","0,000001","0,992611",0,"0,399999",0,"0,084248","0,000003","0,044033","0,000001","0,97209","0,000008","0,550001",0,"0,084095","0,000003","0,043928","0,000001","0,982631","0,000001","0,5",0,"0,084495","0,000003","0,044205","0,000001","0,954619","0,000046","0,600001",0,"0,086063","0,000003","0,045488","0,000001","0,801351","0,001605","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,286,1,1,1,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,019182","0,000036","0,092018","0,000022","0,052208","0,000017","0,407559","0,004247","0,854052","0,000203","0,06782","0,000033","0,06782","0,000033","0,06782","0,000033","0,932418","0,000334","0,083871","0,000002","0,043774","0,000001","0,998918",0,"0,249999",0,"0,084117","0,000003","0,043932","0,000001","0,98684","0,000032","0,45",0,"0,083971","0,000003","0,043841","0,000001","0,992416","0,00001","0,399997",0,"0,08467","0,000003","0,044288","0,000001","0,961768","0,000332","0,55",0,"0,084327","0,000003","0,044067","0,000001","0,977225","0,00011","0,5",0,"0,085148","0,000005","0,044607","0,000002","0,937067","0,000814","0,6",0,"0,088859","0,000017","0,047328","0,000007","0,746773","0,007822","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,103,0,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,008071","0,000003","0,090006","0,000002","0,051726","0,000011","0,396327","0,016217","0,951273","0,000038","0,067718","0,000033","0,067718","0,000033","0,067718","0,000033","0,979016","0,000009","0,083844","0,000002","0,043757","0,000001",1,0,"0,331153","0,006638","0,083844","0,000002","0,043757","0,000001","0,999912",0,"0,45001",0,"0,083843","0,000002","0,043756","0,000001","0,999968",0,"0,406308","0,00004","0,083848","0,000002","0,043762","0,000001","0,998679",0,"0,550001",0,"0,083842","0,000002","0,043757","0,000001","0,999581",0,"0,499997",0,"0,083889","0,000002","0,043786","0,000001","0,997527",0,"0,600004",0,"0,084169","0,000002","0,043969","0,000001","0,981773","0,000028","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,349,0,1,0,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,008988","0,000008","0,087699","0,000004","0,049554","0,000021","0,585489","0,105195","0,865967","0,004116","0,067687","0,000024","0,067687","0,000024","0,067686","0,000024","0,969434","0,000051","0,08384","0,000002","0,043757","0,000001","0,998987",0,"0,25",0,"0,083895","0,000002","0,043794","0,000001","0,995261","0,000007","0,450001",0,"0,083886","0,000002","0,043785","0,000001","0,996932","0,000003","0,399999",0,"0,084021","0,000002","0,043876","0,000001","0,988261","0,000025","0,55",0,"0,083929","0,000002","0,043818","0,000001","0,992441","0,000012","0,499999",0,"0,084081","0,000002","0,043925","0,000001","0,980238","0,000049","0,6",0,"0,084792","0,000001","0,044451",0,"0,91755","0,000941","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,178,1,1,1,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,008664",0,"0,091621","0,000003","0,052696",0,"0,351756","0,000645","0,961399","0,000015","0,067586",0,"0,067586",0,"0,067586",0,"0,981429","0,000007","0,083846","0,000002","0,043758","0,000001",1,0,"0,420591","0,000497","0,083847","0,000002","0,043759","0,000001","0,999957",0,"0,450001",0,"0,083845","0,000002","0,043758","0,000001","0,999997",0,"0,421496","0,000457","0,08385","0,000002","0,043762","0,000001","0,998919",0,"0,549998",0,"0,08384","0,000002","0,043756","0,000001","0,999436",0,"0,499988",0,"0,083861","0,000002","0,043771","0,000001","0,997776","0,000001","0,599999",0,"0,084303","0,000002","0,044034","0,000001","0,985985","0,000018","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,49,0,1,5,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,016394","0,000001","0,091049","0,000003","0,05255",0,"0,342118","0,000782","0,888295","0,000051","0,06748",0,"0,06748",0,"0,06748",0,"0,94504","0,000067","0,083859","0,000002","0,043767","0,000001","0,999138",0,"0,249996",0,"0,084002","0,000002","0,043859","0,000001","0,991642","0,000002","0,45",0,"0,083929","0,000002","0,043813","0,000001","0,994846",0,"0,4",0,"0,084436","0,000002","0,044123","0,000001","0,977938","0,000032","0,55",0,"0,084163","0,000002","0,043957","0,000001","0,986613","0,000008","0,5",0,"0,084832","0,000002","0,044371","0,000001","0,963034","0,000106","0,6",0,"0,087206","0,000002","0,046054",0,"0,819925","0,001242","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,355,0,1,0,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,014458","0,000008","0,089657",0,"0,052046",0,"0,325119","0,000529","0,904558","0,000194","0,067378","0,000007","0,067378","0,000007","0,067378","0,000007","0,953917","0,000025","0,083843","0,000002","0,04376","0,000001","0,998215",0,"0,24999",0,"0,084024","0,000002","0,043872","0,000001","0,991264","0,000003","0,450001",0,"0,083918","0,000002","0,043808","0,000001","0,994464","0,000001","0,399995",0,"0,084293","0,000002","0,044049",0,"0,976087","0,000018","0,55",0,"0,084145","0,000002","0,043949","0,000001","0,985613","0,000007","0,499998",0,"0,084542","0,000001","0,044215",0,"0,961346","0,000051","0,6",0,"0,085741",0,"0,045185",0,"0,837762","0,000697","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,220,1,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,012306","0,000008","0,087805",0,"0,049664","0,000001","0,385048","0,002044","0,894011","0,000549","0,067324",0,"0,067324",0,"0,067324",0,"0,95139","0,000332","0,083796","0,000002","0,043734","0,000001","0,998477","0,000001","0,249994",0,"0,083834","0,000002","0,043772","0,000001","0,989389","0,000036","0,45",0,"0,08375","0,000002","0,04372","0,000001","0,992646","0,000018","0,4",0,"0,084148","0,000002","0,043971",0,"0,975097","0,000196","0,550001",0,"0,083956","0,000002","0,04385","0,000001","0,98365","0,000085","0,499999",0,"0,084465","0,000001","0,044174",0,"0,961172","0,000473","0,6",0,"0,085843",0,"0,045256",0,"0,839509","0,00591","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,55,0,5,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,018085","0,000001","0,089144",0,"0,050843",0,"0,361366","0,000015","0,838542","0,000259","0,067229",0,"0,067229",0,"0,067229",0,"0,932173","0,00007","0,083823","0,000002","0,043758","0,000001","0,993559",0,"0,250002",0,"0,084103","0,000003","0,04399","0,000001","0,954788","0,000035","0,45",0,"0,083965","0,000003","0,043881","0,000001","0,971018","0,000007","0,4",0,"0,084626","0,000002","0,04441","0,000001","0,897452","0,000281","0,55",0,"0,084331","0,000003","0,044168","0,000001","0,931241","0,000116","0,5",0,"0,084919","0,000002","0,044693","0,000001","0,851444","0,000501","0,6",0,"0,087116",0,"0,046942",0,"0,609222","0,002474","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,61,0,5,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,034187","0,000001","0,087729","0,000001","0,049154","0,000001","0,432352","0,010374","0,068115","0,004493","0,067144","0,000001","0,067144","0,000001","0,067144","0,000001","0,418482","0,000003","0,083209",0,"0,054679",0,"0,174034","0,000014","0,25",0,"0,062656","0,000002","0,07094","0,000001","0,056108","0,000002","0,449999",0,"0,069366","0,000002","0,065006","0,000001","0,07436","0,000003","0,4",0,"0,046533","0,000002","0,088807","0,000005","0,031526","0,000001","0,550002",0,"0,054532","0,000002","0,078221","0,000003","0,041857","0,000002","0,5",0,"0,038744","0,000001","0,104303","0,000008","0,023791",0,"0,6",0,"0,022846","0,000001","0,236561","0,000153","0,012003",0,"0,749997",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,58,0,5,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,008866","0,000005","0,087737","0,000002","0,048155","0,000001","0,493478","0,000067","0,894482","0,000121","0,0671","0,000003","0,0671","0,000003","0,0671","0,000003","0,967303","0,00001","0,083836","0,000002","0,043754","0,000001","0,99955",0,"0,249825",0,"0,083878","0,000002","0,043783","0,000001","0,995868","0,000002","0,449999",0,"0,083823","0,000002","0,043751","0,000001","0,997287","0,000001","0,400004",0,"0,083983","0,000003","0,043858","0,000001","0,987392","0,000018","0,550001",0,"0,083948","0,000003","0,043827","0,000001","0,993079","0,000007","0,500001",0,"0,084083","0,000003","0,043933","0,000001","0,977371","0,000042","0,6",0,"0,085091","0,000003","0,044702","0,000001","0,884184","0,00078","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,160,1,1,0,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,01281",0,"0,091355","0,000001","0,052013",0,"0,375819","0,000445","0,938965","0,000002","0,067094",0,"0,067094",0,"0,067094",0,"0,973996","0,000006","0,083844","0,000002","0,043757","0,000001","0,999997",0,"0,257054","0,000048","0,083847","0,000002","0,043761","0,000001","0,998877",0,"0,449996",0,"0,083844","0,000002","0,043758","0,000001","0,999641",0,"0,399977",0,"0,083904","0,000002","0,043798","0,000001","0,995899",0,"0,549999",0,"0,083855","0,000002","0,043768","0,000001","0,997658",0,"0,499998",0,"0,083982","0,000002","0,043846","0,000001","0,992583",0,"0,599999",0,"0,084478","0,000002","0,0442","0,000001","0,952148","0,000008","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,208,1,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,013669","0,000005","0,0885","0,000014","0,050146","0,000007","0,379267","0,000239","0,864759","0,000369","0,067021","0,000024","0,067021","0,000024","0,067021","0,000024","0,936202","0,000234","0,083872","0,000002","0,043777","0,000001","0,99772",0,"0,250008",0,"0,084055","0,000002","0,043903","0,000001","0,984262","0,000005","0,45",0,"0,083967","0,000002","0,043843","0,000001","0,990235","0,000002","0,399999",0,"0,084357","0,000002","0,04412","0,000001","0,959305","0,000053","0,55",0,"0,084159","0,000002","0,043979","0,000001","0,974456","0,000016","0,5",0,"0,08464","0,000002","0,044327","0,000001","0,935555","0,000144","0,6",0,"0,086411","0,000007","0,045861","0,000003","0,754518","0,002962","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,82,0,5,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,015097","0,000016","0,090784","0,000001","0,05155","0,000001","0,382128","0,000476","0,877783","0,000025","0,067002","0,000001","0,067002","0,000001","0,067002","0,000001","0,942416","0,000019","0,083848","0,000002","0,043761","0,000001","0,999011",0,"0,249997",0,"0,084074","0,000002","0,0439","0,000001","0,990692","0,000003","0,450001",0,"0,083957","0,000002","0,043829","0,000001","0,994213","0,000001","0,399997",0,"0,084373","0,000001","0,0441",0,"0,972081","0,000036","0,55",0,"0,084212","0,000002","0,043989","0,000001","0,984013","0,000014","0,5",0,"0,084638","0,000001","0,044284",0,"0,953622","0,000099","0,6",0,"0,087107",0,"0,046044",0,"0,806313","0,000948","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,319,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,015153",0,"0,090508",0,"0,051023","0,000001","0,407517","0,002612","0,890967","0,000073","0,066926","0,000006","0,066926","0,000006","0,066926","0,000006","0,956706","0,000002","0,083798","0,000002","0,043735","0,000001","0,998399",0,"0,249995",0,"0,083904","0,000002","0,043805","0,000001","0,991907","0,000001","0,450001",0,"0,083824","0,000002","0,043757","0,000001","0,994435",0,"0,399996",0,"0,084204","0,000002","0,043992","0,000001","0,979971","0,000007","0,55",0,"0,08401","0,000002","0,043872","0,000001","0,987431","0,000003","0,5",0,"0,084434","0,000002","0,044146","0,000001","0,966232","0,000014","0,6",0,"0,086257","0,000003","0,045432","0,000001","0,850823","0,000037","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,211,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,016658","0,000031","0,090642","0,000006","0,051453","0,000002","0,380406","0,00029","0,858784","0,000751","0,066915","0,000004","0,066915","0,000004","0,066915","0,000004","0,929965","0,000221","0,083852","0,000002","0,043764","0,000001","0,998707","0,000001","0,250003",0,"0,084098","0,000002","0,04392",0,"0,986845","0,00002","0,45",0,"0,083943","0,000002","0,043826","0,000001","0,991932","0,000005","0,399996",0,"0,084687","0,000001","0,044289",0,"0,96373","0,000163","0,55",0,"0,084359","0,000001","0,04408",0,"0,97857","0,000063","0,5",0,"0,085154",0,"0,044599",0,"0,939082","0,000401","0,6",0,"0,087758","0,000002","0,046646","0,000001","0,74989","0,005064","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,373,0,1,1,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,0141",0,"0,089484","0,000002","0,049757","0,000001","0,443918","0,000056","0,879406","0,000337","0,066893","0,000004","0,066893","0,000004","0,066893","0,000004","0,954818","0,000078","0,083854","0,000002","0,043765","0,000001","0,998565",0,"0,25",0,"0,084078","0,000002","0,043904","0,000001","0,990006","0,000006","0,450004",0,"0,083974","0,000002","0,04384","0,000001","0,993804","0,000001","0,4",0,"0,084445","0,000002","0,044136","0,000001","0,973924","0,000102","0,55",0,"0,084243","0,000002","0,044006","0,000001","0,984014","0,00003","0,5",0,"0,084713","0,000002","0,044315","0,000001","0,958399","0,000266","0,6",0,"0,086387","0,000001","0,045578",0,"0,827549","0,002752","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,196,1,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,012488","0,000002","0,088929","0,000001","0,050355","0,000003","0,394555","0,004555","0,884025","0,000572","0,066871","0,00002","0,066871","0,00002","0,066871","0,00002","0,950338","0,000036","0,083848","0,000002","0,043762","0,000001","0,998412",0,"0,249999",0,"0,083946","0,000002","0,043835","0,000001","0,988319","0,000002","0,450002",0,"0,083902","0,000002","0,043803","0,000001","0,992526","0,000001","0,400001",0,"0,084186","0,000002","0,043998","0,000001","0,972658","0,000004","0,55",0,"0,084045","0,000002","0,043901","0,000001","0,982418","0,000003","0,5",0,"0,084367","0,000002","0,04413","0,000001","0,956661","0,000007","0,6",0,"0,085521","0,000001","0,045103",0,"0,824645","0,000425","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,73,0,5,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,015885",0,"0,090154",0,"0,0514","0,000001","0,378678","0,004309","0,860151","0,000662","0,066837","0,000001","0,066837","0,000001","0,066837","0,000001","0,933573","0,000042","0,083871","0,000002","0,043775","0,000001","0,998122","0,000001","0,250001",0,"0,084252","0,000002","0,044004","0,000001","0,987364","0,000005","0,45",0,"0,084079","0,000002","0,043901","0,000001","0,991873","0,000003","0,399997",0,"0,084672","0,000002","0,04428","0,000001","0,964623","0,000028","0,55",0,"0,08446","0,000002","0,044135","0,000001","0,979139","0,000012","0,5",0,"0,085013","0,000003","0,044517","0,000001","0,942158","0,000061","0,6",0,"0,087269","0,000003","0,046297","0,000001","0,762087","0,001179","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,193,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,014028","0,000004","0,089375","0,000002","0,051341",0,"0,345313","0,000312","0,886377","0,000046","0,06682","0,000001","0,06682","0,000001","0,06682","0,000001","0,944201","0,000024","0,083841","0,000002","0,043758","0,000001","0,998581","0,000002","0,249994",0,"0,084074","0,000002","0,043905","0,000001","0,988411","0,000051","0,450001",0,"0,083977","0,000002","0,043843","0,000001","0,992694","0,000025","0,4",0,"0,084412","0,000002","0,04412","0,000001","0,972959","0,000123","0,55",0,"0,084223","0,000002","0,043997","0,000001","0,982414","0,000084","0,499999",0,"0,084636","0,000002","0,044277","0,000001","0,956374","0,000203","0,6",0,"0,086215","0,000002","0,045535",0,"0,809463","0,001502","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,292,1,1,0,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,010608",0,"0,088183","0,000001","0,049478","0,000001","0,408715","0,001102","0,89429","0,000165","0,06682","0,000005","0,06682","0,000005","0,06682","0,000005","0,95673","0,000009","0,083861","0,000002","0,043769","0,000001","0,998591",0,"0,250002",0,"0,08402","0,000002","0,043871","0,000001","0,990543","0,000001","0,449998",0,"0,083961","0,000002","0,043832","0,000001","0,993911","0,000001","0,4",0,"0,084228","0,000002","0,044013","0,000001","0,976313","0,000003","0,549999",0,"0,084113","0,000002","0,043933","0,000001","0,985192","0,000001","0,499999",0,"0,084404","0,000002","0,044137","0,000001","0,962866","0,000015","0,600001",0,"0,085514","0,000001","0,045003",0,"0,856694","0,000319","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,328,1,1,1,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,009942",0,"0,088802","0,000003","0,050681",0,"0,363843","0,00238","0,923764","0,000002","0,066758",0,"0,066758",0,"0,066758",0,"0,966187","0,000021","0,083873","0,000002","0,043774","0,000001","0,999166",0,"0,25",0,"0,083936","0,000002","0,043817","0,000001","0,994522","0,000002","0,450003",0,"0,08391","0,000002","0,043799","0,000001","0,996595","0,000001","0,399997",0,"0,084101","0,000002","0,043924","0,000001","0,986051","0,000023","0,55",0,"0,084006","0,000002","0,043862","0,000001","0,991229","0,000006","0,500001",0,"0,084227","0,000002","0,044009","0,000001","0,977897","0,000056","0,6",0,"0,084815","0,000002","0,044494",0,"0,90422","0,000579","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,121,0,1,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,007439","0,000001","0,088834",0,"0,050823","0,000001","0,355108","0,000744","0,962568","0,000044","0,066729","0,000001","0,066729","0,000001","0,066729","0,000001","0,983073","0,000004","0,083862","0,000002","0,043767","0,000001","0,999923",0,"0,374034","0,015366","0,08386","0,000002","0,043767","0,000001","0,999685",0,"0,474017","0,000575","0,083866","0,000002","0,043769","0,000001","0,999881",0,"0,449013","0,002399","0,083839","0,000002","0,043757","0,000001","0,99895","0,000001","0,550002",0,"0,083846","0,000002","0,043759","0,000001","0,999332",0,"0,500025",0,"0,083859","0,000002","0,043769","0,000001","0,998171","0,000002","0,599995",0,"0,083977","0,000002","0,043858","0,000001","0,985176","0,000028","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,109,0,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,009796","0,000004","0,08825","0,000007","0,050465","0,000007","0,361484","0,00216","0,932213","0,000037","0,066713","0,000003","0,066713","0,000003","0,066713","0,000003","0,968004","0,000041","0,083833","0,000002","0,043751","0,000001","0,999685",0,"0,249971",0,"0,083773","0,000002","0,043726","0,000001","0,995812",0,"0,450003",0,"0,083787","0,000002","0,043731","0,000001","0,997517",0,"0,400002",0,"0,083739","0,000002","0,04372","0,000001","0,989511",0,"0,549998",0,"0,083751","0,000002","0,043719","0,000001","0,993291",0,"0,499997",0,"0,083781","0,000001","0,043755",0,"0,983501",0,"0,599999",0,"0,084128",0,"0,044056",0,"0,930507","0,000113","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,175,0,1,1,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,009875",0,"0,091242",0,"0,051566",0,"0,405614","0,003917","0,941482",0,"0,06671",0,"0,066709",0,"0,06671",0,"0,975108","0,000007","0,083843","0,000002","0,043757","0,000001",1,0,"0,293376","0,000059","0,083844","0,000002","0,043758","0,000001","0,999823",0,"0,45",0,"0,083843","0,000002","0,043757","0,000001","0,999947",0,"0,399959",0,"0,083848","0,000002","0,043762","0,000001","0,998673",0,"0,549995",0,"0,083843","0,000002","0,043758","0,000001","0,99943",0,"0,500035",0,"0,08389","0,000002","0,043787","0,000001","0,997352",0,"0,59999",0,"0,084364","0,000001","0,044088",0,"0,975792","0,000048","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,58,0,5,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,012037","0,000025","0,089823","0,000012","0,050337","0,000004","0,416965","0,000028","0,935796","0,000126","0,066696","0,000014","0,066696","0,000014","0,066696","0,000014","0,973689","0,000012","0,083844","0,000002","0,043757","0,000001",1,0,"0,289027","0,00056","0,083821","0,000002","0,043746","0,000001","0,999073","0,000001","0,44998",0,"0,083826","0,000002","0,043748","0,000001","0,9994",0,"0,400165",0,"0,083869","0,000002","0,043777","0,000001","0,996833","0,000001","0,55",0,"0,083834","0,000002","0,043754","0,000001","0,998429","0,000001","0,5",0,"0,083916","0,000003","0,043809","0,000001","0,993578","0,000002","0,599998",0,"0,084689","0,000006","0,044311","0,000002","0,955733","0,000127","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,358,1,1,0,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,013088","0,000014","0,090727","0,000001","0,051032",0,"0,408419","0,000032","0,91091","0,000195","0,066463","0,000002","0,066464","0,000002","0,066463","0,000002","0,964779","0,000031","0,083843","0,000002","0,043757","0,000001","0,999409",0,"0,250008",0,"0,084","0,000002","0,043851","0,000001","0,995489","0,000001","0,450002",0,"0,083928","0,000002","0,043808","0,000001","0,997353",0,"0,399998",0,"0,084289","0,000002","0,044022","0,000001","0,988277","0,000015","0,549998",0,"0,084129","0,000002","0,043927","0,000001","0,992601","0,000006","0,499999",0,"0,084475","0,000002","0,044139",0,"0,980414","0,000048","0,599999",0,"0,085987",0,"0,045155",0,"0,898785","0,000982","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,274,1,1,1,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,012591","0,000008","0,086894",0,"0,049349","0,000001","0,376349","0,004475","0,874905","0,000004","0,066463","0,000008","0,066462","0,000008","0,066463","0,000008","0,940685","0,000066","0,083852","0,000002","0,043763","0,000001","0,999231",0,"0,249992",0,"0,084006","0,000002","0,043863","0,000001","0,990802","0,000024","0,45",0,"0,083926","0,000002","0,043812","0,000001","0,994794","0,000009","0,400003",0,"0,084295","0,000002","0,044056",0,"0,97304","0,000182","0,55",0,"0,084139","0,000002","0,043948","0,000001","0,984102","0,000066","0,5",0,"0,084449","0,000002","0,044179",0,"0,954361","0,000463","0,6",0,"0,085443","0,000001","0,045164",0,"0,793355","0,003567","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,79,0,5,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,015574","0,000007","0,089047","0,000009","0,050249","0,000002","0,391787","0,001025","0,858279","0,000422","0,066427",0,"0,066427",0,"0,066427",0,"0,934805","0,000063","0,083823","0,000002","0,04375","0,000001","0,997865",0,"0,250005",0,"0,083934","0,000003","0,043834","0,000001","0,985495","0,000004","0,45",0,"0,083875","0,000002","0,043791","0,000001","0,991142","0,000002","0,400001",0,"0,084285","0,000004","0,044076","0,000001","0,961605","0,00002","0,55",0,"0,084049","0,000003","0,043917","0,000001","0,975999","0,00001","0,500001",0,"0,084637","0,000004","0,044319","0,000001","0,938619","0,000073","0,6",0,"0,086865","0,000007","0,046103","0,000003","0,755497","0,001675","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,118,1,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,008069","0,000008","0,091031","0,00001","0,052048","0,000018","0,41596","0,016408","0,955692","0,000008","0,066413","0,000037","0,066413","0,000037","0,066413","0,000037","0,980522","0,000008","0,083844","0,000002","0,043757","0,000001",1,0,"0,358712","0,002602","0,083818","0,000002","0,043744","0,000001","0,999315",0,"0,450007",0,"0,083825","0,000002","0,043748","0,000001","0,999477",0,"0,404878","0,000023","0,083813","0,000002","0,043743","0,000001","0,998734",0,"0,550027",0,"0,083819","0,000002","0,043745","0,000001","0,999178",0,"0,499867",0,"0,083809","0,000002","0,043742","0,000001","0,997687","0,000001","0,599964",0,"0,083907","0,000002","0,043826","0,000001","0,981714","0,000126","0,750001",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,22,1,1,0,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,014759","0,000004","0,089797","0,000006","0,050816","0,000007","0,407588","0,006977","0,87217","0,000238","0,066412","0,000016","0,066412","0,000016","0,066412","0,000016","0,944325","0,000113","0,083834","0,000002","0,043756","0,000001","0,997707","0,000001","0,249991",0,"0,084079","0,000002","0,043909","0,000001","0,987657","0,000008","0,45",0,"0,083967","0,000002","0,043839","0,000001","0,99204","0,000003","0,4",0,"0,084453","0,000002","0,04415","0,000001","0,969657","0,000063","0,55",0,"0,084229","0,000002","0,044004","0,000001","0,980808","0,000025","0,5",0,"0,084745","0,000002","0,044349","0,000001","0,951119","0,000174","0,6",0,"0,086606","0,000002","0,045805","0,000001","0,79702","0,002669","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,313,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,016064","0,000022","0,08924","0,000001","0,049978","0,000004","0,439768","0,008357","0,860641","0,000116","0,066212","0,000002","0,066212","0,000002","0,066212","0,000002","0,941394","0,000276","0,083806","0,000002","0,043741","0,000001","0,997744","0,000001","0,250001",0,"0,084037","0,000002","0,043888","0,000001","0,986295","0,00003","0,449998",0,"0,083915","0,000002","0,043812","0,000001","0,991522","0,00001","0,399999",0,"0,084488","0,000001","0,044182",0,"0,963317","0,000273","0,55",0,"0,084221","0,000001","0,044007",0,"0,977438","0,000095","0,499999",0,"0,084807","0,000001","0,044407",0,"0,940221","0,000748","0,6",0,"0,08689",0,"0,046069",0,"0,774575","0,007937","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,235,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,014641","0,000008","0,092243","0,000006","0,052028","0,000004","0,409272","0,000489","0,8828","0,00058","0,066154","0,000008","0,066154","0,000008","0,066154","0,000008","0,947471","0,000234","0,08384","0,000002","0,043758","0,000001","0,998529","0,000001","0,250018",0,"0,084034","0,000002","0,043875","0,000001","0,992661","0,000019","0,450001",0,"0,083925","0,000002","0,04381","0,000001","0,995466","0,000007","0,4",0,"0,084251","0,000003","0,044027","0,000001","0,976302","0,000138","0,55",0,"0,084156","0,000003","0,043953","0,000001","0,986842","0,000055","0,499998",0,"0,084564","0,000003","0,044232","0,000001","0,960807","0,000338","0,6",0,"0,086931","0,000007","0,045905","0,000003","0,830919","0,005875","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,151,0,1,0,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,004872",0,"0,089017","0,000002","0,050107",0,"0,403691","0,002532","0,964448","0,000033","0,066077",0,"0,066077",0,"0,066077",0,"0,984484","0,000002","0,083843","0,000002","0,043757","0,000001",1,0,"0,3537","0,000212","0,083852","0,000002","0,043762","0,000001","0,999817",0,"0,449829",0,"0,083845","0,000002","0,043757","0,000001","0,999947",0,"0,400036",0,"0,083832","0,000002","0,043752","0,000001","0,999272",0,"0,550066",0,"0,083851","0,000002","0,043761","0,000001","0,99973",0,"0,500014",0,"0,083818","0,000002","0,043745","0,000001","0,9987","0,000001","0,599995",0,"0,083964","0,000002","0,043836","0,000001","0,99307","0,000005","0,750001",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,19,0,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,010644",0,"0,087839",0,"0,048802",0,"0,442726","0,001508","0,909835","0,000172","0,066028",0,"0,066028",0,"0,066028",0,"0,964097","0,000011","0,083842","0,000002","0,043756","0,000001","0,999935",0,"0,249984",0,"0,083782","0,000002","0,043731","0,000001","0,996","0,000006","0,45",0,"0,083792","0,000002","0,043732","0,000001","0,99795","0,000002","0,399986",0,"0,083726","0,000002","0,043716","0,000001","0,988348","0,00003","0,550001",0,"0,083758","0,000002","0,043724","0,000001","0,992907","0,000014","0,500003",0,"0,083723","0,000002","0,043727","0,000001","0,981469","0,000063","0,6",0,"0,084281","0,000001","0,044167",0,"0,919531","0,000382","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,232,1,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,012727",0,"0,088445","0,000005","0,050518","0,000001","0,354995","0,000256","0,887593","0,000147","0,065856","0,000001","0,065856","0,000001","0,065856","0,000001","0,94771","0,000055","0,083886","0,000002","0,043782","0,000001","0,998488",0,"0,249978",0,"0,084101","0,000002","0,043915","0,000001","0,990919","0,000012","0,450001",0,"0,083999","0,000002","0,043852","0,000001","0,994485","0,000004","0,400002",0,"0,084349","0,000002","0,044081","0,000001","0,975089","0,000073","0,55",0,"0,084208","0,000002","0,043985","0,000001","0,984833","0,000032","0,500002",0,"0,084544","0,000001","0,044224",0,"0,957855","0,00016","0,6",0,"0,085885","0,000001","0,045333",0,"0,816232","0,002143","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,334,1,1,1,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,015195","0,000004","0,089342","0,000002","0,051155","0,000002","0,354395","0,000379","0,89309","0,000327","0,065834",0,"0,065833",0,"0,065834",0,"0,951045","0,000139","0,083835","0,000002","0,043757","0,000001","0,997489",0,"0,250005",0,"0,083924","0,000002","0,043823","0,000001","0,988619","0,000022","0,45",0,"0,083876","0,000002","0,04379","0,000001","0,992207","0,000009","0,399998",0,"0,084144","0,000002","0,043977","0,000001","0,971751","0,000109","0,55",0,"0,084016","0,000002","0,043886","0,000001","0,982431","0,000044","0,5",0,"0,084354","0,000002","0,044128","0,000001","0,955093","0,000267","0,6",0,"0,086071","0,000003","0,045446","0,000001","0,818342","0,003349","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,18,0,1,0,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,013712","0,000024","0,089227","0,000012","0,04969","0,000013","0,50852","0,039084","0,84998","0,001664","0,065716","0,000013","0,065716","0,000013","0,065717","0,000013","0,947199","0,00012","0,083832","0,000002","0,043754","0,000001","0,997998","0,000001","0,249993",0,"0,084004","0,000002","0,043868","0,000001","0,987511","0,000022","0,45",0,"0,083922","0,000002","0,043815","0,000001","0,992138","0,000008","0,4",0,"0,084333","0,000002","0,044083",0,"0,969914","0,000143","0,55",0,"0,084126","0,000002","0,043949","0,000001","0,9804","0,000063","0,5",0,"0,08463","0,000001","0,044281",0,"0,953221","0,0003","0,6",0,"0,086518","0,000002","0,045701","0,000001","0,814611","0,003475","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,40,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,009439",0,"0,084802",0,"0,047561","0,000009","0,626437","0,139541","0,497907","0,211385","0,065536","0,000011","0,065536","0,000011","0,065536","0,000011","0,979289","0,000005","0,083791","0,000002","0,043751","0,000001","0,9881","0,000013","0,25",0,"0,083537","0,000002","0,043648","0,000001","0,970333","0,00006","0,449998",0,"0,083551","0,000002","0,043646","0,000001","0,975176","0,000038","0,400001",0,"0,083312","0,000002","0,043558","0,000001","0,95471","0,000115","0,550001",0,"0,08343","0,000002","0,043603","0,000001","0,96399","0,000081","0,5",0,"0,083097","0,000001","0,043475",0,"0,938508","0,000147","0,6",0,"0,082367","0,000001","0,043287",0,"0,84819","0,000213","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,26,0,1,1,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,012377","0,000017","0,088135","0,000008","0,049451","0,000007","0,434512","0,014294","0,880208","0,001336","0,06549","0,000008","0,06549","0,000008","0,06549","0,000008","0,952015","0,000138","0,083842","0,000002","0,043759","0,000001","0,998401",0,"0,249999",0,"0,083978","0,000002","0,043848","0,000001","0,990663","0,000008","0,449999",0,"0,083918","0,000002","0,043809","0,000001","0,99392","0,000002","0,4",0,"0,084268","0,000002","0,044033","0,000001","0,977196","0,000081","0,55",0,"0,084093","0,000002","0,043921","0,000001","0,9856","0,000028","0,5",0,"0,084507","0,000002","0,044193","0,000001","0,963174","0,000209","0,6",0,"0,08574","0,000002","0,045194","0,000001","0,838945","0,003193","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,29,1,1,1,0,1,1,"LSI","trunc(390 * mtermWeight)",50,1,"0,038324","0,000001","0,090966",0,"0,050659",0,"0,448178","0,001095","0,657464","0,000345","0,065357",0,"0,065357",0,"0,065357",0,"0,869348",0,"0,085098","0,000002","0,044537",0,"0,953403","0,000002","0,25",0,"0,087932",0,"0,046559",0,"0,789641","0,000003","0,45",0,"0,087024","0,000001","0,045874",0,"0,845195","0,000002","0,4",0,"0,089682",0,"0,048188",0,"0,645657",0,"0,55",0,"0,088832",0,"0,047323",0,"0,72321","0,000002","0,5",0,"0,090363",0,"0,049164",0,"0,557825","0,000004","0,6",0,"0,089182","0,000001","0,053737",0,"0,262019","0,000027","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,21,1,1,0,0,1,1,"LSI","trunc(390 * mtermWeight)",50,1,"0,03842","0,000001","0,090939",0,"0,050582",0,"0,452971","0,001149","0,654397","0,000363","0,065327",0,"0,065327",0,"0,065327",0,"0,86933",0,"0,085157","0,000002","0,044573",0,"0,951651","0,000001","0,25",0,"0,08796","0,000001","0,04658",0,"0,787895","0,000002","0,45",0,"0,087046","0,000001","0,045892",0,"0,843296","0,000003","0,4",0,"0,089691",0,"0,048202",0,"0,643927",0,"0,55",0,"0,088848",0,"0,047339",0,"0,721373","0,000002","0,5",0,"0,090358",0,"0,049173",0,"0,556236","0,000005","0,6",0,"0,089091","0,000001","0,053704",0,"0,261234","0,000027","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,25,0,1,1,0,1,1,"LSI","trunc(390 * mtermWeight)",50,1,"0,03825","0,000001","0,090908",0,"0,050607","0,000001","0,449889","0,00123","0,658125","0,000337","0,065322",0,"0,065322",0,"0,065322",0,"0,870514",0,"0,085088","0,000002","0,044531","0,000001","0,953574","0,000001","0,25",0,"0,087893","0,000001","0,046532",0,"0,790919","0,000006","0,45",0,"0,086981","0,000001","0,045848",0,"0,845849","0,000004","0,4",0,"0,089636",0,"0,048147",0,"0,648181","0,000003","0,55",0,"0,088755",0,"0,047271",0,"0,72492","0,000007","0,5",0,"0,090279",0,"0,049093",0,"0,560515",0,"0,6",0,"0,089321","0,000001","0,053704",0,"0,265207","0,000006","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,343,0,1,0,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,01257","0,000012","0,089235","0,000002","0,049702","0,000004","0,457789","0,007682","0,895014","0,000095","0,065302","0,000003","0,065302","0,000003","0,065302","0,000003","0,959452","0,000136","0,083859","0,000002","0,043767","0,000001","0,998993",0,"0,249993",0,"0,084019","0,000002","0,043864","0,000001","0,993865","0,000006","0,449999",0,"0,083955","0,000002","0,043825","0,000001","0,996066","0,000001","0,400004",0,"0,084271","0,000002","0,04402",0,"0,984107","0,000069","0,55",0,"0,084123","0,000002","0,043928","0,000001","0,990411","0,00002","0,499999",0,"0,084498","0,000001","0,044165",0,"0,973893","0,000204","0,600002",0,"0,085869",0,"0,045158",0,"0,87621","0,003496","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,17,0,1,0,0,1,1,"LSI","trunc(390 * mtermWeight)",50,1,"0,038351","0,000001","0,090876",0,"0,05058","0,000001","0,450398","0,001228","0,657184","0,000333","0,065255",0,"0,065255",0,"0,065255",0,"0,87045",0,"0,085152","0,000002","0,04457",0,"0,951923",0,"0,25",0,"0,087917","0,000001","0,046552",0,"0,78916","0,000007","0,45",0,"0,087017","0,000001","0,045873",0,"0,844138","0,000006","0,4",0,"0,089637",0,"0,048158",0,"0,646353","0,000004","0,55",0,"0,088768",0,"0,047287",0,"0,723073","0,000009","0,5",0,"0,090278",0,"0,049105",0,"0,558943",0,"0,6",0,"0,089235","0,000001","0,053676",0,"0,264396","0,000004","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,247,0,1,0,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,012189",0,"0,088022",0,"0,049315",0,"0,410231","0,000282","0,883192","0,000257","0,065143",0,"0,065143",0,"0,065143",0,"0,949494","0,000055","0,083839","0,000002","0,043756","0,000001","0,999303",0,"0,249998",0,"0,083887","0,000003","0,043795","0,000001","0,992717",0,"0,45",0,"0,083866","0,000002","0,043778","0,000001","0,99504","0,000001","0,399992",0,"0,084107","0,000003","0,043936","0,000001","0,982137","0,000001","0,55",0,"0,083955","0,000003","0,043839","0,000001","0,988941",0,"0,5",0,"0,084347","0,000002","0,044091","0,000001","0,970287","0,000014","0,6",0,"0,08558","0,000001","0,045071",0,"0,847427","0,001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,301,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,011319","0,000009","0,088661","0,00001","0,050124","0,000007","0,38981","0,001066","0,905318","0,000227","0,065035","0,000003","0,065035","0,000003","0,065035","0,000003","0,960319","0,000093","0,083871","0,000002","0,043773","0,000001","0,999373",0,"0,249998",0,"0,083944","0,000002","0,043824","0,000001","0,993423","0,000005","0,449997",0,"0,083898","0,000002","0,043794","0,000001","0,996016","0,000002","0,400001",0,"0,084154","0,000002","0,043964","0,000001","0,980849","0,000049","0,55",0,"0,084038","0,000002","0,043885","0,000001","0,988783","0,000017","0,499999",0,"0,084338","0,000003","0,044089","0,000001","0,969171","0,00013","0,6",0,"0,085556","0,000005","0,045013","0,000002","0,867933","0,002522","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,259,0,1,0,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,011579","0,000025","0,088583","0,000003","0,049269","0,000007","0,488475","0,01961","0,885537",0,"0,065006","0,000004","0,065006","0,000004","0,065006","0,000004","0,954958","0,000184","0,083875","0,000002","0,043775","0,000001","0,999529",0,"0,250003",0,"0,083859","0,000002","0,043781","0,000001","0,991651","0,000004","0,450003",0,"0,083826","0,000002","0,043757","0,000001","0,994923","0,000002","0,4",0,"0,084047","0,000002","0,043904","0,000001","0,981199","0,000047","0,549999",0,"0,083939","0,000002","0,043833","0,000001","0,987529","0,000012","0,5",0,"0,084302","0,000002","0,044063","0,000001","0,97123","0,000159","0,6",0,"0,085772",0,"0,045115",0,"0,870849","0,002751","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,310,1,1,0,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,015278",0,"0,090105",0,"0,050209",0,"0,438926","0,000167","0,89429","0,000004","0,064811","0,000006","0,064811","0,000006","0,064811","0,000006","0,96077","0,000008","0,083863","0,000002","0,04377","0,000001","0,998687",0,"0,249993",0,"0,083928","0,000002","0,043817","0,000001","0,992499",0,"0,45",0,"0,083863","0,000002","0,043777","0,000001","0,995155",0,"0,399999",0,"0,084287","0,000002","0,044034","0,000001","0,981642","0,000003","0,55",0,"0,084045","0,000002","0,043889","0,000001","0,988236",0,"0,499999",0,"0,084637","0,000002","0,044247","0,000001","0,970886","0,000011","0,6",0,"0,086595","0,000002","0,045569","0,000001","0,868556","0,000071","0,75",0
"results-2016-05-10-mir","similarity-matrix-image.top-mterms-only",0,2,4,10,0,1,0,0,"0,001",10,"TfIdf-LDA",1,50,10,"0,026673","0,000002","0,087509","0,000002","0,049303","0,000001","0,391433","0,000759","0,444018","0,000688","0,064802","0,000002","0,064801","0,000002","0,064802","0,000002","0,666845","0,000261","0,085626","0,000002","0,045348","0,000001","0,767003","0,000367","0,25",0,"0,087326","0,000002","0,049412","0,000001","0,378723","0,00106","0,45",0,"0,087185","0,000002","0,047984","0,000001","0,479141","0,00103","0,4",0,"0,084472","0,000003","0,053747","0,000003","0,200821","0,000677","0,55",0,"0,086623","0,000002","0,051225","0,000002","0,284121","0,00092","0,5",0,"0,079184","0,000009","0,057162","0,000004","0,131836","0,000421","0,6",0,"0,037376","0,000026","0,097975","0,000156","0,023506","0,00002","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,250,1,1,0,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,012735","0,000001","0,088256",0,"0,049007",0,"0,444882","0,000651","0,861524","0,000098","0,064775","0,000001","0,064775","0,000001","0,064775","0,000001","0,941871","0,000009","0,083815","0,000002","0,043744","0,000001","0,998556",0,"0,250003",0,"0,083928","0,000002","0,043822","0,000001","0,990262",0,"0,449999",0,"0,083871","0,000002","0,043783","0,000001","0,994124",0,"0,400001",0,"0,08431","0,000002","0,044062","0,000001","0,974142","0,000002","0,55",0,"0,084088","0,000002","0,04392","0,000001","0,984369","0,000001","0,5",0,"0,084597","0,000002","0,044255","0,000001","0,957356",0,"0,6",0,"0,086082","0,000001","0,045459",0,"0,809619","0,000069","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,337,0,1,0,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,014094","0,000017","0,087588","0,000001","0,048794","0,000005","0,480903","0,021828","0,860983","0,000102","0,06474","0,00001","0,06474","0,00001","0,06474","0,00001","0,947153","0,000134","0,083883","0,000002","0,04378","0,000001","0,998905",0,"0,249999",0,"0,084135","0,000002","0,043937","0,000001","0,988684","0,000008","0,450001",0,"0,08403","0,000002","0,043871","0,000001","0,993243",0,"0,400002",0,"0,084481","0,000001","0,044163",0,"0,970423","0,000165","0,55",0,"0,084287","0,000002","0,044034",0,"0,981519","0,000046","0,500001",0,"0,084773","0,000001","0,044359",0,"0,953397","0,000444","0,599999",0,"0,085904",0,"0,045384",0,"0,806763","0,004186","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,376,1,1,1,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,011738","0,000004","0,087864","0,000003","0,049691","0,000002","0,380028","0,000098","0,903359","0,000688","0,064727","0,000007","0,064727","0,000007","0,064727","0,000007","0,957908","0,000212","0,083864","0,000002","0,043769","0,000001","0,999516",0,"0,24999",0,"0,083998","0,000002","0,043855","0,000001","0,992677","0,000016","0,450001",0,"0,08394","0,000002","0,043818","0,000001","0,995502","0,000008","0,399999",0,"0,084221","0,000003","0,044002","0,000001","0,980684","0,000092","0,55",0,"0,084085","0,000003","0,043912","0,000001","0,988072","0,000037","0,5",0,"0,084415","0,000003","0,044132","0,000001","0,969196","0,000221","0,600001",0,"0,085514","0,000005","0,045017","0,000002","0,860378","0,003883","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,61,0,5,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,010585","0,000011","0,088832",0,"0,050094","0,000001","0,399267","0,002649","0,934742","0,000088","0,064722","0,000001","0,064722","0,000001","0,064722","0,000001","0,971748","0,00005","0,083861","0,000002","0,043766","0,000001","0,999929",0,"0,249721",0,"0,083851","0,000002","0,043764","0,000001","0,998133","0,000001","0,450006",0,"0,083849","0,000002","0,043761","0,000001","0,999246",0,"0,400025",0,"0,083888","0,000002","0,043794","0,000001","0,993213","0,000007","0,550001",0,"0,083859","0,000002","0,043773","0,000001","0,996079","0,000002","0,49999",0,"0,083962","0,000002","0,043843","0,000001","0,988505","0,000023","0,599997",0,"0,084495","0,000001","0,044232",0,"0,942197","0,000818","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,46,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,012538","0,000001","0,087908","0,000004","0,049254","0,000004","0,420055","0,003171","0,88309","0,000001","0,064656","0,000009","0,064656","0,000009","0,064656","0,000009","0,950454","0,000047","0,083858","0,000002","0,043765","0,000001","0,999582",0,"0,250004",0,"0,083952","0,000002","0,043829","0,000001","0,993014","0,000005","0,45",0,"0,083906","0,000002","0,043798","0,000001","0,995986","0,000004","0,399996",0,"0,084138","0,000003","0,043958","0,000001","0,979504","0,000004","0,55",0,"0,084013","0,000002","0,043873","0,000001","0,987782","0,000004","0,5",0,"0,084335","0,000003","0,044092","0,000001","0,966604","0,000011","0,6",0,"0,085778","0,000003","0,045186","0,000001","0,846093","0,00069","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,19,0,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,021142","0,000011","0,087452","0,000001","0,049314",0,"0,386025","0,000011","0,778642","0,000879","0,064639",0,"0,064639",0,"0,064639",0,"0,912195","0,00012","0,083921","0,000002","0,043847","0,000001","0,975063","0,00011","0,25",0,"0,084359","0,000001","0,044305",0,"0,879992","0,001391","0,45",0,"0,084184","0,000001","0,044128",0,"0,912627","0,000793","0,4",0,"0,084903","0,000001","0,044874",0,"0,789145","0,002919","0,55",0,"0,084611","0,000001","0,044556",0,"0,83924","0,002105","0,5",0,"0,085326",0,"0,045337",0,"0,727807","0,003733","0,6",0,"0,087025",0,"0,048203",0,"0,458505","0,005111","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,298,1,1,0,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,012134","0,000012","0,087684","0,00001","0,048695","0,000006","0,451276","0,002765","0,888824","0,000248","0,064505","0,000027","0,064505","0,000027","0,064505","0,000027","0,957621","0,00014","0,083851","0,000002","0,043763","0,000001","0,998882","0,000001","0,250039",0,"0,083901","0,000003","0,043802","0,000001","0,993126","0,000007","0,450002",0,"0,083878","0,000002","0,043784","0,000001","0,995757","0,000004","0,400002",0,"0,08404","0,000003","0,043901","0,000001","0,981353","0,000045","0,550001",0,"0,083951","0,000003","0,043838","0,000001","0,988781","0,000018","0,499999",0,"0,084191","0,000003","0,04401","0,000001","0,968821","0,000118","0,6",0,"0,085447","0,000005","0,044993","0,000002","0,854137","0,003032","0,75",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,30,1,1,1,0,"0,001",10,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,011957","0,000007","0,087543","0,000004","0,048716","0,000003","0,446505","0,006238","0,878833","0,000638","0,064263","0,000004","0,064263","0,000004","0,064263","0,000004","0,952762","0,000065","0,083852","0,000002","0,043764","0,000001","0,998289","0,000001","0,250008",0,"0,08395","0,000002","0,043834","0,000001","0,990277","0,000014","0,45",0,"0,083901","0,000002","0,0438","0,000001","0,99374","0,000007","0,400001",0,"0,084142","0,000002","0,043966","0,000001","0,976116","0,000061","0,55",0,"0,084022","0,000002","0,043884","0,000001","0,984722","0,00003","0,5",0,"0,084306","0,000002","0,044084","0,000001","0,962483","0,000131","0,6",0,"0,085449","0,000002","0,045013","0,000001","0,842981","0,001512","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,202,1,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,01303","0,000001","0,088362","0,000001","0,049079",0,"0,442783","0,000113","0,859225","0,000006","0,064124",0,"0,064124",0,"0,064124",0,"0,940976","0,000001","0,083844","0,000002","0,043759","0,000001","0,999174",0,"0,250001",0,"0,083953","0,000003","0,043832","0,000001","0,99202",0,"0,450001",0,"0,083892","0,000003","0,043793","0,000001","0,994921",0,"0,4",0,"0,084168","0,000003","0,043981","0,000001","0,97601","0,000003","0,55",0,"0,08403","0,000003","0,043885","0,000001","0,986216","0,000001","0,499999",0,"0,084367","0,000003","0,044127","0,000001","0,957891","0,000005","0,599999",0,"0,086065","0,000003","0,045473","0,000001","0,802234","0,000001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,322,1,1,1,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,009888","0,00001","0,086863","0,000013","0,048263","0,000021","0,58827","0,073781","0,872747","0,002275","0,064025","0,000022","0,064025","0,000022","0,064025","0,000022","0,970691","0,000045","0,083859","0,000002","0,043765","0,000001","0,999797",0,"0,249976",0,"0,083948","0,000003","0,043824","0,000001","0,994697","0,000008","0,449989",0,"0,083933","0,000003","0,043811","0,000001","0,997327","0,000002","0,400007",0,"0,084025","0,000003","0,04388","0,000001","0,98763","0,000039","0,549998",0,"0,083984","0,000003","0,043849","0,000001","0,991937","0,000018","0,500001",0,"0,084082","0,000003","0,043928","0,000001","0,979765","0,000087","0,6",0,"0,084994","0,000005","0,044585","0,000002","0,911057","0,00104","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,340,1,1,0,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,014197","0,000009","0,087672","0,00001","0,048976","0,000004","0,418284",0,"0,869804","0,000056","0,063837","0,000009","0,063837","0,000009","0,063837","0,000009","0,945439","0,000021","0,083858","0,000002","0,043767","0,000001","0,998692",0,"0,249994",0,"0,083962","0,000003","0,043843","0,000001","0,988925","0,000001","0,449998",0,"0,083927","0,000002","0,043815","0,000001","0,993295",0,"0,400001",0,"0,084221","0,000003","0,044018","0,000001","0,972197","0,000001","0,55",0,"0,084068","0,000003","0,043913","0,000001","0,982626",0,"0,5",0,"0,084484","0,000003","0,044197","0,000001","0,955583","0,000013","0,6",0,"0,085915","0,000005","0,045391","0,000002","0,803144","0,000217","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,325,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,012452","0,000001","0,088552",0,"0,049629",0,"0,410723","0,000144","0,897601","0,000024","0,063794",0,"0,063794",0,"0,063794",0,"0,960762","0,000017","0,083843","0,000002","0,043757","0,000001","0,999603",0,"0,249979",0,"0,083854","0,000002","0,043776","0,000001","0,993145","0,000002","0,45",0,"0,083832","0,000002","0,043758","0,000001","0,995898","0,000002","0,400003",0,"0,084038","0,000002","0,043898","0,000001","0,981956","0,000007","0,55",0,"0,083935","0,000002","0,043828","0,000001","0,989113","0,000003","0,499999",0,"0,084263","0,000002","0,044044","0,000001","0,97044","0,000021","0,6",0,"0,08572","0,000001","0,045088",0,"0,86749","0,000394","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,289,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,013813","0,000018","0,088455","0,000013","0,049481","0,000006","0,418788","0,000145","0,88924","0,000334","0,063789","0,000009","0,063789","0,000009","0,063789","0,000009","0,954614","0,000115","0,083834","0,000002","0,043756","0,000001","0,997709",0,"0,249999",0,"0,084027","0,000002","0,043877","0,000001","0,989767","0,000014","0,450003",0,"0,08396","0,000002","0,043834","0,000001","0,992842","0,000004","0,400005",0,"0,084385","0,000003","0,044098","0,000001","0,977215","0,000069","0,549999",0,"0,084148","0,000002","0,043953","0,000001","0,98494","0,000034","0,5",0,"0,084692","0,000003","0,044294","0,000001","0,964105","0,000143","0,600001",0,"0,086194","0,000006","0,045429","0,000002","0,845801","0,002019","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,217,0,1,1,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,013575","0,00001","0,087286","0,000006","0,048235","0,000004","0,467488","0,002376","0,859293","0,000073","0,063726","0,000009","0,063726","0,000009","0,063726","0,000009","0,943331","0,000123","0,083839","0,000002","0,043758","0,000001","0,997859",0,"0,249988",0,"0,084038","0,000003","0,043883","0,000001","0,989935",0,"0,45",0,"0,083955","0,000003","0,04383","0,000001","0,99377",0,"0,4",0,"0,084293","0,000003","0,044059","0,000001","0,971821","0,000024","0,55",0,"0,084134","0,000003","0,043949","0,000001","0,982941","0,000002","0,500001",0,"0,084482","0,000003","0,044201","0,000001","0,953821","0,000128","0,6",0,"0,085809","0,000005","0,045346","0,000002","0,803056","0,002426","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,10,0,0,1,0,"0,01",100,"TfIdf-LDA",0,50,10,"0,014584",0,"0,085362",0,"0,047503",0,"0,425245","0,001941","0,870305","0,0009","0,063694",0,"0,063694",0,"0,063694",0,"0,954487","0,000071","0,083753","0,000002","0,043715","0,000001","0,996198",0,"0,250001",0,"0,083624","0,000002","0,043699","0,000001","0,968714","0,000004","0,45",0,"0,083613","0,000002","0,043672","0,000001","0,979341","0,000001","0,399998",0,"0,083561","0,000002","0,043742",0,"0,932158","0,000053","0,55",0,"0,083583","0,000002","0,043709","0,000001","0,953315","0,000021","0,5",0,"0,083558","0,000001","0,043806",0,"0,903677","0,000112","0,6",0,"0,084044","0,000001","0,044558","0,000001","0,741433","0,001364","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,316,1,1,1,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,013059","0,000002","0,089404","0,000009","0,049948","0,000006","0,43699","0,002793","0,880732","0,000177","0,063537","0,000011","0,063537","0,000011","0,063537","0,000011","0,954945",0,"0,083842","0,000002","0,043759","0,000001","0,998508",0,"0,250001",0,"0,083954","0,000002","0,043832","0,000001","0,992147","0,000003","0,449999",0,"0,083908","0,000002","0,043801","0,000001","0,995294","0,000001","0,400002",0,"0,084241","0,000003","0,044018","0,000001","0,977389","0,000016","0,55",0,"0,084064","0,000003","0,043903","0,000001","0,986599","0,000008","0,5",0,"0,084472","0,000003","0,044175","0,000001","0,962617","0,000029","0,6",0,"0,086316","0,000004","0,045503","0,000001","0,83743","0,000112","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,271,0,1,1,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,008438",0,"0,08619","0,000002","0,04732",0,"0,482627","0,000111","0,896419","0,000058","0,063469",0,"0,063469",0,"0,063469",0,"0,961497","0,000016","0,083841","0,000002","0,043757","0,000001","0,999209",0,"0,250002",0,"0,083866","0,000002","0,043777","0,000001","0,995825","0,000002","0,450002",0,"0,083856","0,000002","0,043768","0,000001","0,997578",0,"0,399996",0,"0,083921","0,000003","0,043824","0,000001","0,986898","0,000018","0,55",0,"0,083902","0,000003","0,043803","0,000001","0,992761","0,000006","0,5",0,"0,083991","0,000003","0,04388","0,000001","0,977941","0,000044","0,6",0,"0,084825","0,000002","0,044504","0,000001","0,902348","0,00034","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,115,0,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,006612","0,000001","0,087761",0,"0,048465",0,"0,478527","0,006722","0,948892","0,000271","0,063333","0,000001","0,063333","0,000001","0,063333","0,000001","0,981003","0,000014","0,083844","0,000002","0,043757","0,000001",1,0,"0,414202","0,000253","0,083844","0,000002","0,043757","0,000001","0,999983",0,"0,451247","0,000001","0,083843","0,000002","0,043757","0,000001","0,999997",0,"0,414856","0,000232","0,083842","0,000002","0,043757","0,000001","0,999649",0,"0,550049",0,"0,083841","0,000002","0,043756","0,000001","0,999889",0,"0,500154",0,"0,083854","0,000002","0,043765","0,000001","0,998885","0,000001","0,600007",0,"0,084025","0,000002","0,043886","0,000001","0,984692","0,000024","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,157,0,1,0,30,"0,01",100,"TfIdf-LDA",1,50,10,"0,007373","0,000005","0,08619","0,000001","0,047201","0,000007","0,671625","0,107636","0,687135","0,058239","0,063238","0,000012","0,063239","0,000012","0,063238","0,000012","0,972879","0,000038","0,08384","0,000002","0,043755","0,000001","0,999891",0,"0,250233",0,"0,083818","0,000002","0,043747","0,000001","0,997528","0,000004","0,449988",0,"0,083818","0,000002","0,043746","0,000001","0,99844","0,000002","0,399986",0,"0,083744","0,000003","0,043717","0,000001","0,992563","0,000022","0,550003",0,"0,083789","0,000002","0,043735","0,000001","0,995588","0,00001","0,500002",0,"0,083703","0,000003","0,043703","0,000001","0,988073","0,00006","0,6",0,"0,083751","0,000002","0,043809","0,000001","0,949011","0,000905","0,750001",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,88,0,5,5,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,010686",0,"0,087534","0,000004","0,04866","0,000002","0,435667","0,000009","0,894682","0,000001","0,063197","0,000002","0,063197","0,000002","0,063197","0,000002","0,960078","0,000001","0,083796","0,000002","0,043734","0,000001","0,998192",0,"0,250061",0,"0,083906","0,000003","0,043804","0,000001","0,993327",0,"0,450001",0,"0,083852","0,000003","0,04377","0,000001","0,995467",0,"0,400002",0,"0,084093","0,000002","0,043926","0,000001","0,982805","0,000001","0,550001",0,"0,083978","0,000003","0,043851","0,000001","0,989412","0,000001","0,5",0,"0,084246","0,000002","0,044034","0,000001","0,970978",0,"0,6",0,"0,085366","0,000003","0,044891","0,000001","0,868191","0,000001","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,268,1,1,1,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,012088","0,000004","0,087226",0,"0,047891",0,"0,488875","0,000445","0,855643",0,"0,062777","0,000002","0,062777","0,000002","0,062777","0,000002","0,943993","0,000001","0,083873","0,000002","0,043775","0,000001","0,998678",0,"0,249998",0,"0,083958","0,000002","0,043836","0,000001","0,991072","0,000005","0,450002",0,"0,083918","0,000002","0,043808","0,000001","0,994467","0,000003","0,400001",0,"0,084157","0,000002","0,043976","0,000001","0,975281","0,000011","0,55",0,"0,084026","0,000002","0,043885","0,000001","0,985259","0,000007","0,5",0,"0,084382","0,000002","0,044134","0,000001","0,95868","0,000025","0,6",0,"0,085751","0,000001","0,045259",0,"0,814093","0,000198","0,75",0
"results-2016-05-08-mir","similarity-matrix-image",0,4,5,5,0,1,0,0,1,1,"LSI","trunc(390 * mtermWeight)",50,1,"0,035531",0,"0,090405","0,000002","0,050323","0,000002","0,447519","0,000945","0,667221","0,000291","0,062666","0,000003","0,062666","0,000003","0,062666","0,000003","0,875357","0,000004","0,084885","0,000001","0,044416",0,"0,955491","0,000002","0,25",0,"0,087544","0,000001","0,0463",0,"0,801849","0,000019","0,45",0,"0,086696","0,000001","0,045665",0,"0,854431","0,000013","0,4",0,"0,089188","0,000002","0,047813",0,"0,662541","0,000037","0,55",0,"0,088373","0,000001","0,047002",0,"0,737706","0,000028","0,5",0,"0,089895","0,000002","0,048746","0,000001","0,576868","0,000043","0,6",0,"0,088831","0,000003","0,052836","0,000001","0,278832","0,000031","0,75",0
"results-2016-05-08-mir","similarity-matrix-image",0,4,5,7,0,1,1,0,1,1,"LSI","trunc(390 * mtermWeight)",50,1,"0,03533",0,"0,090317","0,000002","0,050306","0,000002","0,445602","0,001173","0,669141","0,000339","0,062577","0,000003","0,062577","0,000003","0,062577","0,000003","0,875818","0,000005","0,084801","0,000001","0,044366",0,"0,956955","0,000003","0,25",0,"0,087499","0,000001","0,046268",0,"0,803977","0,000017","0,45",0,"0,086642","0,000001","0,04563",0,"0,85635","0,000012","0,4",0,"0,089103","0,000002","0,047753","0,000001","0,664566","0,000032","0,55",0,"0,088305","0,000001","0,046955",0,"0,739724","0,000024","0,5",0,"0,089815","0,000002","0,048684","0,000001","0,579037","0,000037","0,6",0,"0,088761","0,000003","0,052733","0,000002","0,280391","0,00003","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,22,0,1,0,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,007769",0,"0,086625","0,000001","0,047589","0,000001","0,485636","0,001158","0,897765",0,"0,062412",0,"0,062412",0,"0,062412",0,"0,965578","0,000015","0,083854","0,000002","0,043763","0,000001","0,99985",0,"0,250005",0,"0,083888","0,000002","0,043786","0,000001","0,997231","0,000001","0,450004",0,"0,083862","0,000002","0,04377","0,000001","0,998492","0,000001","0,400006",0,"0,084047","0,000003","0,043891","0,000001","0,988066","0,000003","0,55",0,"0,083947","0,000002","0,043825","0,000001","0,994056","0,000003","0,5",0,"0,084067","0,000003","0,043925","0,000001","0,976524",0,"0,6",0,"0,084481","0,000003","0,04435","0,000001","0,889016","0,000036","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,370,1,1,1,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,010592",0,"0,086138","0,000005","0,047626",0,"0,45881","0,005087","0,901066","0,000005","0,062165",0,"0,062165",0,"0,062165",0,"0,966723","0,000019","0,083825","0,000002","0,043748","0,000001","0,99935",0,"0,249987",0,"0,083904","0,000002","0,043798","0,000001","0,995772",0,"0,449998",0,"0,083864","0,000002","0,043773","0,000001","0,997503",0,"0,399992",0,"0,084018","0,000002","0,043876","0,000001","0,987682","0,000008","0,55",0,"0,083952","0,000002","0,04383","0,000001","0,992706","0,000001","0,500001",0,"0,084103","0,000002","0,043939","0,000001","0,978773","0,000025","0,6",0,"0,0847","0,000002","0,044463","0,000001","0,89134","0,000416","0,75",0
"results-2016-04-24-mir","similarity-matrix-image",0,2,1,40,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,011793","0,000004","0,088278",0,"0,049087","0,000003","0,466636","0,011466","0,88171","0,000058","0,062144","0,000013","0,062144","0,000013","0,062144","0,000013","0,955519","0,000044","0,083845","0,000002","0,043758","0,000001","0,999582",0,"0,250013",0,"0,083969","0,000002","0,043839","0,000001","0,992835","0,000001","0,449999",0,"0,083922","0,000002","0,043807","0,000001","0,996027",0,"0,400002",0,"0,084193","0,000002","0,043984","0,000001","0,980976","0,000017","0,55",0,"0,08406","0,000002","0,043897","0,000001","0,98828","0,000003","0,499998",0,"0,084411","0,000002","0,044128","0,000001","0,968728","0,000065","0,599999",0,"0,085535","0,000001","0,045013",0,"0,857987","0,00122","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,367,0,1,1,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,012452","0,000003","0,087898",0,"0,04858","0,000001","0,470533","0,0039","0,875281","0,000062","0,061994",0,"0,061994",0,"0,061994",0,"0,954406","0,000004","0,083823","0,000002","0,043748","0,000001","0,998862",0,"0,250016",0,"0,084042","0,000002","0,043878","0,000001","0,993304","0,000001","0,45",0,"0,083955","0,000002","0,043825","0,000001","0,995878",0,"0,400002",0,"0,084307","0,000002","0,044046","0,000001","0,981398","0,000014","0,550001",0,"0,084147","0,000002","0,043943","0,000001","0,988925","0,000004","0,5",0,"0,084534","0,000002","0,044195","0,000001","0,968769","0,000029","0,600001",0,"0,08566","0,000001","0,045108",0,"0,848051","0,000309","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,214,1,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,013159","0,000001","0,087934",0,"0,04858","0,000001","0,472713","0,004086","0,850449","0,000239","0,061956","0,000002","0,061956","0,000002","0,061956","0,000002","0,938719",0,"0,083842","0,000002","0,043758","0,000001","0,998922",0,"0,250017",0,"0,083992","0,000002","0,043858","0,000001","0,989439","0,000003","0,45",0,"0,083933","0,000002","0,043818","0,000001","0,993597","0,000003","0,399999",0,"0,084267","0,000002","0,044045",0,"0,971119","0,000004","0,55",0,"0,084089","0,000002","0,043925","0,000001","0,982485","0,000004","0,5",0,"0,084537","0,000002","0,044231",0,"0,952727","0,000004","0,6",0,"0,086189","0,000001","0,045569",0,"0,793777","0,000007","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,52,0,1,5,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,018748","0,000006","0,085553","0,000001","0,046948",0,"0,481482","0,000016","0,627503","0,00466","0,061652","0,000004","0,061652","0,000004","0,061652","0,000004","0,849303","0,001884","0,084218","0,000002","0,044052",0,"0,954897","0,000585","0,25",0,"0,084851","0,000001","0,044924",0,"0,772626","0,008461","0,45",0,"0,084658","0,000001","0,044609",0,"0,833053","0,005295","0,4",0,"0,085253",0,"0,045914",0,"0,621247","0,015905","0,55",0,"0,085063",0,"0,045347",0,"0,701979","0,012151","0,5",0,"0,085391",0,"0,046704","0,000001","0,533971","0,019046","0,6",0,"0,080262","0,000035","0,050988","0,000004","0,242585","0,014005","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,304,1,1,0,0,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,010729","0,000001","0,085222","0,000001","0,045907",0,"0,652786","0,038658","0,830876","0,003071","0,061344",0,"0,061344",0,"0,061344",0,"0,96118","0,000005","0,083826","0,000002","0,043749","0,000001","0,999181","0,000001","0,250001",0,"0,083895","0,000002","0,043796","0,000001","0,99403","0,000003","0,450002",0,"0,083852","0,000002","0,043769","0,000001","0,995973","0,000003","0,399999",0,"0,084108","0,000002","0,043933","0,000001","0,983708","0,000002","0,55",0,"0,08398","0,000002","0,04385","0,000001","0,99038","0,000003","0,5",0,"0,084228","0,000002","0,044021",0,"0,972293","0,000004","0,6",0,"0,084826","0,000002","0,044582",0,"0,871637","0,000182","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,205,0,1,0,0,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,009203",0,"0,085477","0,000002","0,04616",0,"0,581415","0,003582","0,861382","0,000803","0,060989","0,000001","0,060989","0,000001","0,060989","0,000001","0,958385","0,000032","0,083802","0,000002","0,043738","0,000001","0,998087",0,"0,249993",0,"0,083825","0,000002","0,043764","0,000001","0,990767",0,"0,450001",0,"0,083791","0,000002","0,043741","0,000001","0,993516",0,"0,399998",0,"0,083979","0,000002","0,043872","0,000001","0,978795",0,"0,55",0,"0,083903","0,000002","0,043815","0,000001","0,986461",0,"0,500001",0,"0,084106","0,000002","0,043965","0,000001","0,967441","0,000006","0,6",0,"0,084617","0,000002","0,044492","0,000001","0,863983","0,000473","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,280,1,1,1,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,011017","0,000005","0,087511","0,000011","0,04774","0,000006","0,536455","0,00334","0,868498","0,000004","0,060974","0,000008","0,060974","0,000008","0,060974","0,000008","0,955471","0,000033","0,083838","0,000002","0,043755","0,000001","0,999309",0,"0,249999",0,"0,084018","0,000003","0,043862","0,000001","0,994749",0,"0,449999",0,"0,083935","0,000003","0,043813","0,000001","0,99667",0,"0,4",0,"0,084226","0,000003","0,043996","0,000001","0,984414","0,000001","0,55",0,"0,084124","0,000003","0,043927","0,000001","0,991242",0,"0,5",0,"0,084359","0,000003","0,044091","0,000001","0,97304","0,000001","0,6",0,"0,085541","0,000004","0,044994","0,000001","0,866612","0,000122","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,364,1,1,1,30,"0,01",100,"TfIdf-LDA","trunc(3900 * mtermWeight)",50,10,"0,00936","0,000001","0,086676","0,00001","0,046883","0,000008","0,620514","0,020659","0,86674","0,001302","0,060796","0,000009","0,060796","0,000009","0,060796","0,000009","0,968094","0,000006","0,083806","0,000002","0,04374","0,000001","0,998373",0,"0,249997",0,"0,083938","0,000002","0,043822","0,000001","0,993244","0,000004","0,449997",0,"0,083879","0,000002","0,043785","0,000001","0,995215","0,000003","0,399999",0,"0,084183","0,000002","0,043968","0,000001","0,986579","0,000001","0,55",0,"0,084046","0,000002","0,043885","0,000001","0,990824","0,000003","0,499997",0,"0,08435","0,000002","0,044074","0,000001","0,979024",0,"0,6",0,"0,084988","0,000003","0,044596","0,000001","0,901801","0,00003","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,64,0,5,1,0,"0,01",100,"TfIdf-LDA",1,50,10,"0,020651","0,000008","0,084113","0,000002","0,044567",0,"0,795518","0,041396","0,256268","0,036915","0,060671","0,000005","0,060671","0,000005","0,060671","0,000005","0,821749","0,001444","0,083742","0,000002","0,043866",0,"0,920835","0,000908","0,25",0,"0,083713","0,000001","0,044667",0,"0,67519","0,007441","0,45",0,"0,083751","0,000001","0,044366",0,"0,751902","0,005438","0,4",0,"0,083233",0,"0,04557",0,"0,500772","0,010426","0,55",0,"0,083519","0,000001","0,045029",0,"0,590321","0,009295","0,5",0,"0,082757",0,"0,046393","0,000001","0,40954","0,01043","0,6",0,"0,07461","0,00002","0,05233","0,000018","0,157202","0,004222","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,277,0,1,1,30,"0,01",100,"TfIdf-LDA","trunc(390 * mtermWeight)",50,10,"0,009406",0,"0,08522",0,"0,045832","0,000001","0,712694","0,072224","0,707897","0,031619","0,059791",0,"0,059791",0,"0,059791",0,"0,954667","0,000005","0,08385","0,000002","0,043761","0,000001","0,99964",0,"0,249987",0,"0,083821","0,000003","0,043761","0,000001","0,991538",0,"0,45",0,"0,083833","0,000002","0,04376","0,000001","0,995179","0,000001","0,400002",0,"0,083834","0,000003","0,043796","0,000001","0,977128",0,"0,55",0,"0,083832","0,000003","0,043778","0,000001","0,986237",0,"0,500001",0,"0,083866","0,000002","0,043843","0,000001","0,962783",0,"0,6",0,"0,084205","0,000001","0,044301",0,"0,848307",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,13,0,0,5,0,"0,01",100,"TfIdf-LDA",0,50,10,"0,027807",0,"0,083843","0,000002","0,043757","0,000001",1,0,0,0,"0,059579",0,"0,059579",0,"0,059579",0,"0,394275","0,000417","0,067519",0,"0,052629","0,000001","0,094404","0,000021","0,250001",0,"0,057269","0,000001","0,062115","0,000001","0,053206","0,000005","0,449997",0,"0,059195","0,000001","0,059766","0,000001","0,05874","0,000007","0,399997",0,"0,052664","0,000002","0,067297",0,"0,043311","0,000004","0,549991",0,"0,05513","0,000001","0,064719","0,000001","0,048077","0,000004","0,5",0,"0,050474","0,000002","0,070844",0,"0,039238","0,000003","0,599998",0,"0,04267",0,"0,082198","0,000004","0,028834","0,000001","0,749993",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,12,0,0,5,0,"0,01",100,"LDA",0,50,10,"0,028345","0,000001","0,083843","0,000002","0,043757","0,000001",1,0,0,0,"0,059451","0,000002","0,059448","0,000002","0,059455","0,000002","0,406972","0,000002","0,066646",0,"0,051467","0,000001","0,094573","0,000001","0,25",0,"0,056434","0,000002","0,063086","0,000004","0,051053","0,000001","0,449998",0,"0,059849","0,000002","0,058934","0,000003","0,060797","0,000001","0,4",0,"0,05161","0,000002","0,070584","0,000006","0,040678","0,000001","0,549989",0,"0,054213","0,000002","0,066293","0,000005","0,045859","0,000001","0,5",0,"0,048143","0,000001","0,077388","0,000005","0,034943",0,"0,6",0,"0,03928",0,"0,10233","0,000026","0,024314",0,"0,750002",0
"results-2016-05-08-aura","similarity-matrix-image",0,2,4,6,1,0,0,0,"0,001",10,"TfIdf-LDA",0,50,10,"0,015785","0,000014","0,084955","0,000001","0,045761","0,000001","0,624633","0,022607","0,589374","0,015643","0,058872","0,000001","0,058872","0,000001","0,058872","0,000001","0,885296","0,000562","0,083943","0,000003","0,043926","0,000001","0,945634","0,001258","0,25",0,"0,084262","0,000002","0,044457","0,000001","0,817039","0,005898","0,45",0,"0,084125","0,000003","0,044253","0,000001","0,858444","0,004474","0,4",0,"0,084503","0,000002","0,045017","0,000001","0,707255","0,008651","0,55",0,"0,084421","0,000002","0,044722","0,000001","0,767034","0,007318","0,5",0,"0,084552","0,000001","0,045407","0,000001","0,637334","0,009776","0,6",0,"0,08292","0,000005","0,047598","0,000003","0,358132","0,009215","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,14,0,0,5,0,1,1,"TfIdf-LSI",0,50,1,"0,027603",0,"0,083846","0,000002","0,043758","0,000001","0,999947",0,"-0,616943","0,001743","0,058228",0,"0,058228",0,"0,058228",0,"0,299872","0,000001","0,062953",0,"0,055369",0,"0,072944",0,"0,25",0,"0,046767",0,"0,07319",0,"0,034365",0,"0,450001",0,"0,05047",0,"0,067384",0,"0,040345",0,"0,399997",0,"0,040909",0,"0,08961","0,000003","0,026516",0,"0,55",0,"0,04393",0,"0,080908","0,000001","0,030158",0,"0,500002",0,"0,038467",0,"0,10125","0,000011","0,023758",0,"0,599997",0,"0,032627",0,"0,160497","0,000046","0,018167",0,"0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,16,0,0,5,0,"0,01",100,"TfIdf-LDA",0,50,10,"0,021427",0,"0,083846","0,000002","0,043758","0,000001","0,99992",0,"0,00026",0,"0,056828","0,000001","0,056828","0,000001","0,056828","0,000001","0,809499","0,000096","0,082038","0,000001","0,043566",0,"0,702535","0,000191","0,25",0,"0,079766","0,000001","0,044133","0,000001","0,41475","0,00009","0,45",0,"0,080716","0,000001","0,04403",0,"0,484496","0,0001","0,4",0,"0,077405",0,"0,04471",0,"0,288595","0,000111","0,55",0,"0,078837",0,"0,044426",0,"0,350262","0,000107","0,5",0,"0,07562",0,"0,045206",0,"0,231683","0,000112","0,6",0,"0,065451",0,"0,050129","0,000002","0,094861","0,000042","0,75",0
"results-2016-04-24-aura","similarity-matrix-image",0,2,1,4,0,0,0,0,"0,01",100,"TfIdf-LDA",0,50,10,"0,01427","0,000002","0,084173","0,000002","0,044687","0,000001","0,730557","0,003302","0,554585","0,001393","0,056406","0,000002","0,056406","0,000002","0,056406","0,000002","0,892067","0,000014","0,083872","0,000003","0,043854","0,000001","0,959055","0,000001","0,25",0,"0,083909","0,000002","0,044153","0,000001","0,842989","0,00003","0,45",0,"0,083837","0,000003","0,044014","0,000001","0,880895","0,000007","0,4",0,"0,084131","0,000002","0,044598","0,000001","0,741509","0,000086","0,55",0,"0,084048","0,000002","0,044363","0,000001","0,797672","0,000061","0,5",0,"0,083997","0,000003","0,044806","0,000001","0,671336","0,000135","0,6",0,"0,083159","0,000003","0,046715","0,000002","0,379936","0,000272","0,75",0


==> data-statistics/requirements.txt <==
backports-abc==0.4
boto==2.42.0
bz2file==0.98
cycler==0.10.0
decorator==4.0.10
entrypoints==0.2.2
gensim==0.12.4
ipykernel==4.5.0
ipython==5.1.0
ipython-genutils==0.1.0
ipywidgets==5.2.2
Jinja2==2.8
jsonschema==2.5.1
jupyter==1.0.0
jupyter-client==4.4.0
jupyter-console==5.0.0
jupyter-core==4.2.0
MarkupSafe==0.23
matplotlib==1.5.3
mistune==0.7.3
nbconvert==4.2.0
nbformat==4.1.0
notebook==4.2.3
numpy==1.11.1
pexpect==4.2.1
pickleshare==0.7.4
prompt-toolkit==1.0.7
ptyprocess==0.5.1
Pygments==2.1.3
pyparsing==2.1.9
python-dateutil==2.5.3
pytz==2016.6.1
pyzmq==15.4.0
qtconsole==4.2.1
requests==2.11.1
scipy==0.19.0
simplegeneric==0.8.1
six==1.10.0
smart-open==1.3.4
terminado==0.6
tornado==4.4.1
traitlets==4.3.0
wcwidth==0.1.7
widgetsnbextension==1.2.6


==> reviews-and-rebuttal.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 41
TITLE: Towards Math-Aware Automated Classification and Similarity Search of Scientific Publications: Methods of Mathematical Content Representations
AUTHORS: Michal Růžička and Petr Sojka

Overall evaluation: 1 (weak accept)

----------- Overall evaluation -----------
This paper reports on an experimental study on computing similarity between scientific documents. The main conclusion is that whatever the way to take into account math formulas, the impact on similarity discovery is minimal, or even negative.

It is an interesting reading, although very technically written.

The paper could however be improved with some details that are currently lacking, such as a section on previous results in this area, other methods that have been tried out so far and how they would compare to the experiments reported here. The authors don't even refer to a paper with almost the same subject from the same team that was published in MKM 2008: it would be beneficial to the reader to know how they differ and whether the new set of experiments sheds some light on the way to go further.

Some details should be given, as it seems there are some implicit assumptions in this work.
First, I understand from my reading that MSC here means only the 2 leading digits if an MSC (but this is not explicit). I personally think that subject are much more homogeneous at the next level of MSC (that is: 2 digits + 1 letter). Of course we then have a problem with the size of the available corpus with this granularity, but maybe some experiments could have been tried on some well populated areas?

Second, I don't know where the MSC assignation used as gold standard comes from. The paper only says it's not from the authors.

Additional note: there is an irritating practice of placing \cite's after the punctuation that should be avoided!


----------------------- REVIEW 2 ---------------------
PAPER: 41
TITLE: Towards Math-Aware Automated Classification and Similarity Search of Scientific Publications: Methods of Mathematical Content Representations
AUTHORS: Michal Růžička and Petr Sojka

Overall evaluation: 0 (borderline paper)

----------- Overall evaluation -----------
The paper presents (another) attempt at automatically classifying papers into MSC 2010 categories using (unsupervised) statistical AI techniques.

Classification is an important (but difficult to automate) process for DMLs, and it is good to see it attempted again. But to me the paper is not very convincing. There are two main reasons for this:
1. the (lack of) focus. Most of the space is spent on introducing/recapping basic ML techniques. The introduction claims the paper is about "representations of math objects" (they use MTerms from their MIaS search engine) and then the finding is that (let me overstate a bit) adding Math does not significantly improve things, but MTerms are better than LaTeX (presumably still under the significance threshold). I have seen that in other work as well, but then the work was deemed to insignificant to be published. And I did not understand from the paper what aspects of the knowledge representation contributed to the result (why are MTerms better than LaTeX, how about M'Terms, or Zanibbi's paths/triples, or Aizawa's representations, ... ). That at least I would have expected from a paper focused on representations.
2. the lack of comparison: The authors parade their numbers, but they do not compare to the work of Yannis Haramboulos, the ZBMath people, and the work of Thilo Balke's group, even though some of it is published at CICM and CIKM. I do not remember their F-measures well, but I have the feeling that the values were quite significantly better (but they used supervised methods if I remember correctly), and they were already disppointed by their results and deemed them unusable for applications.

Unless these two problems are addressed convincingly, I do not think the paper should be published.




********************* OUR REBUTTAL *******************
to Reviewer 1:

We will add section on the previous results. The main difference to the https://doi.org/10.1007/978-3-540-85110-3_44 paper is our focus on the use of mathematical formulae that was not discussed in that paper at all. We only used similar method for evaluation.
 
The use of 2-digit codes is motivated by the corpus size. As of now, we are investigating other possibilities of the use of MSC as the reference metric.
 
> [...] I don't know where the MSC assignation used as gold standard comes from. The paper only says it's not from the authors. [...]

At the top of the page 2 in the paper, there is ‘We use a human-assigned MSC (see Section 3) as a reference’ as MSC codes in our dataset are assigned by the authors and reviewers of the documents in the dataset. That was one of the reasons we have used it as the reference: expecting the authors to know exactly the topic of their papers.
 
to Reviewer 2:
 
We will add the comparison with the mentioned previous works, namely https://doi.org/10.1007/978-3-319-03599-4_10.




******************** FINAL REVIEWS *******************

----------------------- REVIEW 1 ---------------------
PAPER: 41
TITLE: Towards Math-Aware Automated Classification and Similarity Search of Scientific Publications: Methods of Mathematical Content Representations
AUTHORS: Michal Růžička and Petr Sojka

Overall evaluation: 1 (weak accept)

----------- Overall evaluation -----------
This paper reports on an experimental study on computing similarity between scientific documents. The main conclusion is that whatever the way to take into account math formulas, the impact on similarity discovery is minimal, or even negative.

It is an interesting reading, although very technically written. 

The paper could however be improved with some details that are currently lacking, such as a section on previous results in this area, other methods that have been tried out so far and how they would compare to the experiments reported here. The authors don't even refer to a paper with almost the same subject from the same team that was published in MKM 2008: it would be beneficial to the reader to know how they differ and whether the new set of experiments sheds some light on the way to go further.

Some details should be given, as it seems there are some implicit assumptions in this work. 
First, I understand from my reading that MSC here means only the 2 leading digits if an MSC (but this is not explicit). I personally think that subject are much more homogeneous at the next level of MSC (that is: 2 digits + 1 letter). Of course we then have a problem with the size of the available corpus with this granularity, but maybe some experiments could have been tried on some well populated areas? 

Second, I don't know where the MSC assignation used as gold standard comes from. The paper only says it's not from the authors.

Additional note: there is an irritating practice of placing \cite's after the punctuation that should be avoided!


----------------------- REVIEW 2 ---------------------
PAPER: 41
TITLE: Towards Math-Aware Automated Classification and Similarity Search of Scientific Publications: Methods of Mathematical Content Representations
AUTHORS: Michal Růžička and Petr Sojka

Overall evaluation: 0 (borderline paper)

----------- Overall evaluation -----------
The paper presents (another) attempt at automatically classifying papers into MSC 2010 categories using (unsupervised) statistical AI techniques. 

Classification is an important (but difficult to automate) process for DMLs, and it is good to see it attempted again. But to me the paper is not very convincing. There are two main reasons for this: 
1. the (lack of) focus. Most of the space is spent on introducing/recapping basic ML techniques. The introduction claims the paper is about "representations of math objects" (they use MTerms from their MIaS search engine) and then the finding is that (let me overstate a bit) adding Math does not significantly improve things, but MTerms are better than LaTeX (presumably still under the significance threshold). I have seen that in other work as well, but then the work was deemed to insignificant to be published. And I did not understand from the paper what aspects of the knowledge representation contributed to the result (why are MTerms better than LaTeX, how about M'Terms, or Zanibbi's paths/triples, or Aizawa's representations, ... ). That at least I would have expected from a paper focused on representations. 
2. the lack of comparison: The authors parade their numbers, but they do not compare to the work of Yannis Haramboulos, the ZBMath people, and the work of Thilo Balke's group, even though some of it is published at CICM and CIKM. I do not remember their F-measures well, but I have the feeling that the values were quite significantly better (but they used supervised methods if I remember correctly), and they were already disppointed by their results and deemed them unusable for applications. 

Unless these two problems are addressed convincingly, I do not think the paper should be published.


----------------------- REVIEW 3 ---------------------
PAPER: 41
TITLE: Towards Math-Aware Automated Classification and Similarity Search of Scientific Publications: Methods of Mathematical Content Representations
AUTHORS: Michal Růžička and Petr Sojka

Overall evaluation: 0 (borderline paper)

----------- Overall evaluation -----------
The authors perform a systematic and quite extensive study to employ normalized mathematical formulae derived from a subset of arXiv full texts for automatic content classification by MSC top levels. They describe quite detailed various tools techniques applied in their analysis, with a focus on the formula representation by MTerms (known also from previous work of the authors). For the experiments, they apply the topic modelling Gensim toolkit (also known from their previous works), and explain quite detailed the steps in the evaluation of the results against the MSC similarity matrix. They diligently discuss various ML approaches and levels of formula normalization ingested into the experiments. The authors are obviously well-experienced and capable in applying state-of-the-art ML tools, methodology, and analysis. 

The main result is that (though at different level) exclusive use of text data serve better than formula information for classification purposes, though appropriate formula normalization can improve the performance slightly. It would be also interesting to test this result against other automated classification strategies (e.g., Sch\"oneberg/Sperber from CICM 2014) but this won't very likely change the outcome. Certainly, it should be noted that this somehow seems to weaken the optimism connected with the cited work of Watt (2008) about the efficiency of involving formula tokens into classification attempt. Some explanations are proposed by the authors.

However, the reviewer ventures to suggest that a large part of the somewhat less satisfactory results (at least from an MKM viewpoint that assumes the necessity of adapted tools for mathematics) derives from the selective approach to the dataset: The authors select just arXiv documents (understandable from a practical viewpint, since they need LaTex full texts) with precisely a single (!) MSC assigned by the authors (!) and delete "ambiguous" MSC (which have "see also" references or are formal - codes). In this way, they end up with only 5619 articles with a probably severe bias. Even being on the arXiv has a huge bias for the available MSC (Müller/Teschke, CICM 16), as well as just one MSC (which most likely leads to the fact they less granular MSC areas, or more lazy and/or narrow authors, are overrepresented) and the exclusion of potentially ambiguous codes. Though this may be practical from a practical viewpoint, facilitating a more straightforward experimental analysis!
 , it leads to a situation where the median of document number for a top-level MSC category is 19. Since mathematicians felt that the diversity of their subject is so large that usually even the granular classes are more detailed (and consequently the formulae involved - one would not expect to have high similarity of formulae for a paper about Galois cohomology and one about Fibonacci sequences, though both belong to number theory), the tiny improvement reached by formula/text combination in the proposed way is actually surprising.

Another potential error source is the usage of author-generated MSC codes - imho, it would be methodologically meaningful to test the data against three (in principle) available sources (authors, MathSciNet, zbMATH). It may be that the deviation involved here may be larger than the test results. The use of MSC data from zbMATH (which has an arXiv matching, see Müller/Teschke above) would also facilitate to use a much larger dataset (>100,000).

So, in the reviewer's opinion, while the information-theoretic part is handled well, the choice of the underlying data could be much improved if a mathematician regularly working with the MSC, and knowing its intrinsic structure, would have been involved into the publication. In this sense, the actual main (meta-)result is perhaps rather that ML approaches are not really sufficient when applied in a standardized way to math content, but should be highly aware of specific pitfalls. The slight improvement due to involvement of formulae may actually give rise to optimism for further work which takes the mentioned effects into account. In the reviewer's opinion, the submission could be the basis for interesting future research despite its initial failure. Imho, it would be highly improve the submission's value if it would involve this discussion and the resulting outlook.

